ATP-Dependent Mismatch Recognition in DNA Replication Mismatch Repair

Mismatch repair is a critical step in DNA replication that occurs after base selection and proofreading, significantly increasing fidelity. However, the mechanism of mismatch recognition has not been established for any repair enzyme. Speculations in this area mainly focus on exploiting thermodynamic equilibrium and free energy. Nevertheless, non-equilibrium processes may play a more significant role in enhancing mismatch recognition accuracy by utilizing adenosine triphosphate (ATP). This study aimed to investigate this possibility. Considering our limited knowledge of actual mismatch repair enzymes, we proposed a hypothetical enzyme that operates as a quantum system with three discrete energy levels. When the enzyme is raised to its highest energy level, a quantum transition occurs, leading to one of two low-energy levels representing potential recognition outcomes: a correct match or a mismatch. The probabilities of the two outcomes are exponentially different, determined by the energy gap between the two low energy levels. By flipping the energy gap, discrimination between mismatches and correct matches can be achieved. Within a framework that combines quantum mechanics with thermodynamics, we established a relationship between energy cost and the recognition error.

==> bibtex.txt <==
Automatically generated by Mendeley Desktop 1.19.8
Any changes to this file will be lost if it is regenerated by Mendeley.

BibTeX export options can be customized via Preferences -> BibTeX in Mendeley Desktop

@article{Li2020,
abstract = {DNA bases can adopt energetically unfavorable tautomeric forms that enable the formation of Watson-Crick-like (WC-like) mispairs, which have been proposed to give rise to spontaneous mutations in DNA and misincorporation errors in DNA replication and translation. Previous NMR and computational studies have indicated that the population of WC-like guanine-thymine (G-T) mispairs depends on the environment, such as the local nucleic acid sequence and solvation. To investigate these environmental effects, herein G-T mispair tautomerization processes are studied computationally in aqueous solution, in A-form and B-form DNA duplexes, and within the active site of a DNA polymerase $\lambda$ variant. The wobble G-T (wG-T), WC-like G-T*, and WC-like G*-T forms are considered, where ∗ indicates the enol tautomer of the base. The minimum free energy paths for the tautomerization from the wG-T to the WC-like G-T∗ and from the WC-like G-T∗ to the WC-like G*-T are computed with mixed quantum mechanical/molecular mechanical (QM/MM) free energy simulations. The reaction free energies and free energy barriers are found to be significantly influenced by the environment. The wG-T→G-T∗ tautomerization is predicted to be endoergic in aqueous solution and the DNA duplexes but slightly exoergic in the polymerase, with Arg517 and Asn513 providing electrostatic stabilization of G-T*. The G-T*→G*-T tautomerization is also predicted to be slightly more thermodynamically favorable in the polymerase relative to these DNA duplexes. These simulations are consistent with an experimentally driven kinetic misincorporation model suggesting that G-T mispair tautomerization occurs in the ajar polymerase conformation or concertedly with the transition from the ajar to the closed polymerase conformation. Furthermore, the order of the associated two proton transfer reactions is predicted to be different in the polymerase than in aqueous solution and the DNA duplexes. These studies highlight the impact of the environment on the thermodynamics, kinetics, and fundamental mechanisms of G-T mispair tautomerization, which plays a role in a wide range of biochemically important processes.},
author = {Li, Pengfei and Rangadurai, Atul and Al-Hashimi, Hashim M. and Hammes-Schiffer, Sharon},
doi = {10.1021/JACS.0C03774/SUPPL_FILE/JA0C03774_SI_005.PDB},
issn = {15205126},
journal = {Journal of the American Chemical Society},
month = {jun},
number = {25},
pages = {11183--11191},
pmid = {32459476},
publisher = {American Chemical Society},
title = {{Environmental Effects on Guanine-Thymine Mispair Tautomerization Explored with Quantum Mechanical/Molecular Mechanical Free Energy Simulations}},
volume = {142},
year = {2020}
}
@article{jiricny2000,
abstract = {High-resolution crystal structures have recently been solved for the mismatch binding protein MutS of Escherichia coli and its Thermus aquaticus homologue; they show how these factors recognise such structurally diverse substrates as base-base mismatches and insertion/deletion loops.},
author = {Jiricny, Josef},
doi = {10.1016/S0960-9822(00)00772-7},
issn = {0960-9822},
journal = {Curr. Biol.},
month = {nov},
number = {21},
pages = {R788},
pmid = {11084351},
publisher = {Cell Press},
title = {{Mismatch repair: The praying hands of fidelity}},
volume = {10},
year = {2000}
}
@article{liu2016,
abstract = {MutS and MutL—the highly conserved core proteins
responsible for the repair of mismatched DNA—form
sequential stable sliding clamps that together modulate
one-dimensional diffusion along the DNA and, with MutH,
facilitate the search for a distant excision initiation
site. In the initial steps of mismatch DNA repair, three
proteins—MutS, MutL and MutH—recognize a mismatch and
introduce a nick in the strand containing the lesion so
that it can be excised. Defects in the genes encoding these
proteins are the basis of human diseases such as colorectal
cancer. Richard Fishel and colleagues utilize
single-molecule imaging to follow the behaviour of these
three proteins on DNA containing a mismatch. Their results
outline how the proteins, which form various sliding clamp
complexes, exploit one-dimensional facilitated diffusion to
identify the lesion and nick the DNA at some distance on
either side of it. Mismatched nucleotides arise from
polymerase misincorporation errors, recombination between
heteroallelic parents and chemical or physical DNA damage1.
Highly conserved MutS (MSH) and MutL (MLH/PMS) homologues
initiate mismatch repair and, in higher eukaryotes, act as
DNA damage sensors that can trigger apoptosis2. Defects in
human mismatch repair genes cause Lynch syndrome or
hereditary non-polyposis colorectal cancer and 10–40{\%}
of related sporadic tumours3. However, the collaborative
mechanics of MSH and MLH/PMS proteins have not been
resolved in any organism. We visualized Escherichia coli
(Ec) ensemble mismatch repair and confirmed that EcMutS
mismatch recognition results in the formation of stable
ATP-bound sliding clamps that randomly diffuse along the
DNA with intermittent backbone contact. The EcMutS sliding
clamps act as a platform to recruit EcMutL onto the
mismatched DNA, forming an EcMutS–EcMutL search complex
that then closely follows the DNA backbone. ATP binding by
EcMutL establishes a second long-lived DNA clamp that
oscillates between the principal EcMutS–EcMutL search
complex and unrestricted EcMutS and EcMutL sliding clamps.
The EcMutH endonuclease that targets mismatch repair
excision only binds clamped EcMutL, increasing its DNA
association kinetics by more than 1,000-fold. The assembly
of an EcMutS–EcMutL–EcMutH search complex illustrates
how sequential stable sliding clamps can modulate
one-dimensional diffusion mechanics along the DNA to direct
mismatch repair.},
author = {Liu, Jiaquan and Hanne, Jeungphill and Britton, Brooke M and Bennett, Jared and Kim, Daehyung and Lee, Jong Bong and Fishel, Richard},
doi = {10.1038/nature20562},
issn = {1476-4687},
journal = {Nature},
keywords = {DNA,DNA mismatch repair,Single,molecule biophysics},
month = {nov},
number = {7630},
pages = {583--587},
pmid = {27851738},
publisher = {Nature Publishing Group},
title = {{Cascading MutS and MutL sliding clamps control DNA diffusion to activate mismatch repair}},
url = {https://www.nature.com/articles/nature20562},
volume = {539},
year = {2016}
}
@article{Pervin2011,
abstract = {Mechanical response of brain tissue deforming at high rates are needed to build high-fidelity computer models for traumatic brain injury (TBI) studies. Different types of mammalian brains have been used to obtain the constitutive behavior of tissue. It is necessary to examine how these different brains compare to each other in order to determine which animal might be the best surrogate for human brain tissue. In this experimental study, fresh brain tissue from three different mammals, two types of porcine breeds, and genders were loaded under uniaxial compression over a wide range of strain rates. The experiments at higher rates were conducted with a Kolsky bar modified for soft tissue characterization, whereas lower rate experiments were performed on a conventional hydraulic material test frame. Experimental results did not show any significant difference in high-rate compressive response of the brain tissue of different animals, different breeds, and different genders. However, there was significant rate dependence for all tissues tested, especially in the Kolsky bar range. Further investigation is necessary to identify the source of the rate effects. {\textcopyright}2010 Elsevier Inc.},
author = {Pervin, Farhana and Chen, Weinong W},
doi = {10.1016/J.NEUROIMAGE.2010.03.077},
issn = {1053-8119},
journal = {Neuroimage},
keywords = {Brain tissues,Kolsky Bar,Species,Strain rates,Stress-strain},
month = {jul},
number = {SUPPL. 1},
pages = {S98----------------------------------------------------------------------------------------------},
pmid = {20362684},
publisher = {Academic Press},
title = {{Effect of inter-species, gender, and breeding on the mechanical behavior of brain tissue}},
volume = {54},
year = {2011}
}
@article{Pillay2007,
abstract = {Why the extent of cortical gyrification varies across mammals of different brain sizes is a problem that is not clearly understood. The aim of the present study was to test a hypothesis indicating that the order is a significant phylogenetic grouping in terms of quantifiable gyrification indices (GIs) and thus variation between mammals. The GI was determined from serial sections of the brain of 25 different mammalian species, representing four different orders: primates, carnivores, ungulates and rodents. Image J analysis was used to measure the contours of the cerebral cortex, and the GI was calculated using three different methods of analysis: complete vs outer; gyral vs sulcal; and outer vs inner surface contours. The measurements were then computed against the brain weights of each species within the order. An increasing GI correlates with an increasing brain weight in all the mammalian orders. Each order has its own specific allometric pattern that is significantly different from the other orders. The ungulates were the mammals with the most gyrencephalic brains, these species being significantly more gyrencephalic than all other mammals when species of similar brain weights are compared. The North American beaver has an atypically lissencephalic brain for its size, differing from the trend for increased gyrencephaly found in the other rodent species examined. Our results show definite trends and patterns specific to each order; thus, it would seem that the order is a significant phylogenetic grouping in terms of this neural parameter, from which we can predict with a reasonable degree of certainty the GI of any species of a particular order given the brain weight. {\textcopyright}The Authors (2007).},
author = {Pillay, Praneshri and Manger, Paul R},
doi = {10.1111/J.1460-9568.2007.05524.X},
issn = {0953-816X},
journal = {Eur. J. Neurosci.},
keywords = {Animals,Artiodactyla / anatomy {\&} histology,Artiodactyla / physiology,Biological Evolution*,Carnivora / anatomy {\&} histology,Carnivora / physiology,Cerebral Cortex / anatomy {\&} histology*,Cerebral Cortex / physiology,Classification / methods*,Comparative Study,MEDLINE,Mammals / anatomy {\&} histology*,Mammals / classification*,Mammals / physiology,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Nervous System Malformations / physiopathology,Organ Size / physiology,Paul R Manger,Perissodactyla / anatomy {\&} histology,Perissodactyla / physiology,Phylogeny*,Praneshri Pillay,Primates / anatomy {\&} histology,Primates / physiology,PubMed Abstract,Rodentia / anatomy {\&} histology,Rodentia / physiology,Species Specificity,doi:10.1111/j.1460-9568.2007.05524.x,pmid:17459107},
month = {jul},
number = {9},
pages = {2705--2712},
pmid = {17459107},
publisher = {Eur J Neurosci},
title = {{Order-specific quantitative patterns of cortical gyrification}},
url = {https://pubmed.ncbi.nlm.nih.gov/17459107/},
volume = {25},
year = {2007}
}
@article{ishino2016,
author = {Ishino, Sonoko and Nishi, Yuki and Oda, Soichiro and Uemori, Takashi and Sagara, Takehiro and Takatsu, Nariaki and Yamagami, Takeshi and Shirai, Tsuyoshi and Ishino, Yoshizumi},
doi = {10.1093/NAR/GKW153},
issn = {0305-1048},
journal = {Nucleic Acids Res.},
keywords = {dna,endonuclease,mismatch},
month = {apr},
number = {7},
pages = {2977--2986},
publisher = {Oxford Academic},
title = {{Identification of a mismatch-specific endonuclease in hyperthermophilic Archaea}},
url = {https://academic.oup.com/nar/article/44/7/2977/2467846},
volume = {44},
year = {2016}
}
@article{rex2017,
abstract = {For more than 140 years Maxwell's demon has intrigued,
enlightened, mystified, frustrated, and challenged
physicists in unique and interesting ways. Maxwell's
original conception was brilliant and insightful, but over
the years numerous different versions of Maxwell's demon
have been presented. Most versions have been answered with
reasonable physical arguments, with each of these answers
(apparently) keeping the second law of thermodynamics
intact. Though the laws of physics did not change in this
process of questioning and answering, we have learned a lot
along the way about statistical mechanics and
thermodynamics. This paper will review a selected history
and discuss some of the interesting historical characters
who have participated.},
author = {Rex, Andrew},
doi = {10.3390/E19060240},
issn = {1099-4300},
journal = {Entropy},
keywords = {Landauer,Maxwell,Maxwell's demon,Szilard,entropy,erasure,information,second law of thermodynamics},
month = {may},
number = {6},
pages = {240},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{Maxwell's Demon—A Historical Review}},
url = {https://www.mdpi.com/1099-4300/19/6/240/htm https://www.mdpi.com/1099-4300/19/6/240},
volume = {19},
year = {2017}
}
@article{erie2014,
abstract = {DNA mismatch repair, which involves is a widely conserved
set of proteins, is essential to limit genetic drift in all
organisms. The same system of proteins plays key roles in
many cancer related cellular transactions in humans.
Although the basic process has been reconstituted in vitro
using purified components, many fundamental aspects of DNA
mismatch repair remain hidden due in part to the complexity
and transient nature of the interactions between the
mismatch repair proteins and DNA substrates. Single
molecule methods offer the capability to uncover these
transient but complex interactions and allow novel insights
into mechanisms that underlie DNA mismatch repair. In this
review, we discuss applications of single molecule
methodology including electron microscopy, atomic force
microscopy, particle tracking, FRET, and optical trapping
to studies of DNA mismatch repair. These studies have led
to formulation of mechanistic models of how proteins
identify single base mismatches in the vast background of
matched DNA and signal for their repair. {\textcopyright}2014 Elsevier B.V.},
author = {Erie, Dorothy A and Weninger, Keith R},
doi = {10.1016/J.DNAREP.2014.03.007},
issn = {1568-7864},
journal = {DNA Repair (Amst).},
keywords = {AFM,Atomic force microscopy,FRET,Mismatch repair,One-dimensional diffusion,Protein-DNA interactions,Single particle tracking,Single-molecule fluorescence},
month = {aug},
pages = {71--81},
pmid = {24746644},
publisher = {Elsevier},
title = {{Single molecule studies of DNA mismatch repair}},
volume = {20},
year = {2014}
}
@article{Bradlaugh2023,
abstract = {Many animals use Earth's magnetic field (also known as the geomagnetic field) for navigation1. The favoured mechanism for magnetosensitivity involves a blue-light-activated electron-transfer reaction between flavin adenine dinucleotide (FAD) and a chain of tryptophan residues within the photoreceptor protein CRYPTOCHROME (CRY). The spin-state of the resultant radical pair, and therefore the concentration of CRY in its active state, is influenced by the geomagnetic field2. However, the canonical CRY-centric radical-pair mechanism does not explain many physiological and behavioural observations2–8. Here, using electrophysiology and behavioural analyses, we assay magnetic-field responses at the single-neuron and organismal levels. We show that the 52 C-terminal amino acid residues of Drosophila melanogaster CRY, lacking the canonical FAD-binding domain and tryptophan chain, are sufficient to facilitate magnetoreception. We also show that increasing intracellular FAD potentiates both blue-light-induced and magnetic-field-dependent effects on the activity mediated by the C terminus. High levels of FAD alone are sufficient to cause blue-light neuronal sensitivity and, notably, the potentiation of this response in the co-presence of a magnetic field. These results reveal the essential components of a primary magnetoreceptor in flies, providing strong evidence that non-canonical (that is, non-CRY-dependent) radical pairs can elicit magnetic-field responses in cells. Non-CRYPTOCHROME-dependent radical pairs can elicit responses to magnetic fields in neurons in Drosophila melanogaster.},
author = {Bradlaugh, Adam A and Fedele, Giorgio and Munro, Anna L and Hansen, Celia Napier and Hares, John M and Patel, Sanjai and Kyriacou, Charalambos P and Jones, Alex R and Rosato, Ezio and Baines, Richard A},
doi = {10.1038/s41586-023-05735-z},
issn = {1476-4687},
journal = {Nature 2023 615:7950},
keywords = {Molecular neuroscience,Sensory processing},
month = {feb},
number = {7950},
pages = {111--116},
publisher = {Nature Publishing Group},
title = {{Essential elements of radical pair magnetosensitivity in Drosophila}},
url = {https://www.nature.com/articles/s41586-023-05735-z},
volume = {615},
year = {2023}
}
@article{fijalkowska2012,
abstract = {High accuracy (fidelity) of DNA replication is important for cells to preserve the genetic identity and to prevent the accumulation of deleterious mutations. The error rate during DNA replication is as low as 10-9 to 10-11 errors per base pair. How this low level is achieved is an issue of major interest. This review is concerned with the mechanisms underlying the fidelity of the chromosomal replication in the model system Escherichia coli by DNA polymerase III holoenzyme, with further emphasis on participation of the other, accessory DNA polymerases, of which E. coli contains four (Pols I, II, IV, and V). Detailed genetic analysis of mutation rates revealed that (1) Pol II has an important role as a back-up proofreader for Pol III, (2) Pols IV and V do not normally contribute significantly to replication fidelity, but can readily do so under conditions of elevated expression, (3) participation of Pols IV and V, in contrast to that of Pol II, is specific to the lagging strand, and (4) Pol I also makes a lagging-strand-specific fidelity contribution, limited, however, to the faithful filling of the Okazaki fragment gaps. The fidelity role of the Pol III {\$}\backslashbackslashbackslashbackslashbackslashtau{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}subunit is also reviewed. {\textcopyright}2012 Federation of European Microbiological Societies. Published by Blackwell Publishing Ltd. All rights reserved.},
author = {Fijalkowska, Iwona J and Schaaper, Roel M and Jonczyk, Piotr},
doi = {10.1111/j.1574-6976.2012.00338.x},
issn = {0168-6445},
journal = {FEMS Microbiol. Rev.},
keywords = {Accessory DNA polymerases,DNA replication fidelity,Exonucleolytic proofreading,Leading and lagging DNA replication,Polymerase switching,Untargeted mutagenesis},
month = {nov},
number = {6},
pages = {1105--1121},
pmid = {22404288},
publisher = {Oxford Academic},
title = {{DNA replication fidelity in Escherichia coli: a multi-DNA polymerase affair}},
volume = {36},
year = {2012}
}
@article{Xu2021,
abstract = {Night-migratory songbirds are remarkably proficient navigators1. Flying alone and often over great distances, they use various directional cues including, crucially, a light-dependent magnetic compass2,3. The mechanism of this compass has been suggested to rely on the quantum spin dynamics of photoinduced radical pairs in cryptochrome flavoproteins located in the retinas of the birds4–7. Here we show that the photochemistry of cryptochrome 4 (CRY4) from the night-migratory European robin (Erithacus rubecula) is magnetically sensitive in vitro, and more so than CRY4 from two non-migratory bird species, chicken (Gallus gallus) and pigeon (Columba livia). Site-specific mutations of ErCRY4 reveal the roles of four successive flavin–tryptophan radical pairs in generating magnetic field effects and in stabilizing potential signalling states in a way that could enable sensing and signalling functions to be independently optimized in night-migratory birds. Cryptochrome 4 from the night-migratory European robin displays magnetically sensitive photochemistry in vitro, in which four successive flavin–tryptophan radical pairs generate magnetic-field effects and stabilize potential signalling states.},
author = {Xu, Jingjing and Jarocha, Lauren E and Zollitsch, Tilo and Konowalczyk, Marcin and Henbest, Kevin B and Richert, Sabine and Golesworthy, Matthew J and Schmidt, Jessica and D{\'{e}}jean, Victoire and Sowood, Daniel J C and Bassetto, Marco and Luo, Jiate and Walton, Jessica R and Fleming, Jessica and Wei, Yujing and Pitcher, Tommy L and Moise, Gabriel and Herrmann, Maike and Yin, Hang and Wu, Haijia and Bart{\"{o}}lke, Rabea and K{\"{a}}sehagen, Stefanie J and Horst, Simon and Dautaj, Glen and Murton, Patrick D F and Gehrckens, Angela S and Chelliah, Yogarany and Takahashi, Joseph S and Koch, Karl Wilhelm and Weber, Stefan and Solov'yov, Ilia A and Xie, Can and Mackenzie, Stuart R and Timmel, Christiane R and Mouritsen, Henrik and Hore, P J},
doi = {10.1038/s41586-021-03618-9},
issn = {1476-4687},
journal = {Nat. 2021 5947864},
keywords = {Biophysics,Chemistry},
month = {jun},
number = {7864},
pages = {535--540},
pmid = {34163056},
publisher = {Nature Publishing Group},
title = {{Magnetic sensitivity of cryptochrome 4 from a migratory songbird}},
volume = {594},
year = {2021}
}
@article{DeFelipe2011,
abstract = {The tremendous expansion and the differentiation of the neocortex constitute two major events in the evolution of the mammalian brain. The increase in size and complexity of our brains opened the way to a spectacular development of cognitive and mental skills. This expansion during evolution facilitated the addition of microcircuits with a similar basic structure, which increased the complexity of the human brain and contributed to its uniqueness. However, fundamental differences even exist between distinct mammalian species. Here, we shall discuss the issue of our humanity from a neurobiological and historical perspective. {\textcopyright}2011 Defelipe.},
author = {DeFelipe, Javier},
doi = {10.3389/FNANA.2011.00029},
issn = {16625129},
journal = {Front. Neuroanat.},
keywords = {Brain size,Cortical circuits,Evolution,Human nature,Number synapses,Pyramidal neurons},
month = {may},
number = {MAY},
pages = {29},
pmid = {21647212},
publisher = {Frontiers},
title = {{The evolution of the brain, the human nature of cortical circuits, and intellectual creativity}},
volume = {0},
year = {2011}
}
@article{marshall2020,
abstract = {Archaea often thrive in environmental extremes, enduring
levels of heat, pressure, salinity, pH, and radiation that
prove intolerable to most life. Many environmental extremes
raise the propensity for DNA damaging events and thus,
impact DNA stability, placing greater reliance on molecular
mechanisms that recognize DNA damage and initiate accurate
repair. Archaea can presumably prosper in harsh and
DNA-damaging environments in part due to robust DNA repair
pathways but surprisingly, no DNA repair pathways unique to
Archaea have been described. Here, we review the most
recent advances in our understanding of archaeal DNA
repair. We summarize DNA damage types and their
consequences, their recognition by host enzymes, and how
the collective activities of many DNA repair pathways
maintain archaeal genomic integrity.},
author = {Marshall, Craig J and Santangelo, Thomas J},
doi = {10.3390/BIOM10111472},
issn = {2218-273X},
journal = {Biomolecules},
keywords = {DNA damage,DNA metabolism,DNA modifications,DNA repair,archaea,double,genomic integrity,strand breaks},
month = {oct},
number = {11},
pages = {1472},
pmid = {33113933},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{Archaeal DNA Repair Mechanisms}},
url = {https://www.mdpi.com/2218-273X/10/11/1472/htm https://www.mdpi.com/2218-273X/10/11/1472},
volume = {10},
year = {2020}
}
@article{10.1002/ar.20407,
abstract = {Cetaceans diverged from terrestrial mammals between 50 and
60 million years ago and acquired, during their adaptation
to a fully aquatic milieu, many derived features, including
echolocation (in odontocetes), remarkable auditory and
communicative abilities, as well as a complex social
organization. Whereas brain structure has been documented
in detail in some odontocetes, few reports exist on its
organization in mysticetes. We studied the cerebral cortex
of the humpback whale (Megaptera novaeangliae) in
comparison to another balaenopterid, the fin whale, and
representative odontocetes. We observed several differences
between Megaptera and odontocetes, such as a highly
clustered organization of layer II over the occipital and
inferotemporal neocortex, whereas such pattern is
restricted to the ventral insula in odontocetes. A striking
observation in Megaptera was the presence in layer V of the
anterior cingulate, anterior insular, and frontopolar
cortices of large spindle cells, similar in morphology and
distribution to those described in hominids, suggesting a
case of parallel evolution. They were also observed in the
fin whale and the largest odontocetes, but not in species
with smaller brains or body size. The hippocampal
formation, unremarkable in odontocetes, is further
diminutive in Megaptera, contrasting with terrestrial
mammals. As in odontocetes, clear cytoarchitectural
patterns exist in the neocortex of Megaptera, making it
possible to define many cortical domains. These
observations demonstrate that Megaptera differs from
Odontoceti in certain aspects of cortical cytoarchitecture
and may provide a neuromorphologic basis for functional and
behavioral differences between the suborders as well as a
reflection of their divergent evolution. {\textcopyright}2006 Wiley-Liss, Inc.},
author = {Hof, Patrick R and Gucht, Estel Van Der},
doi = {10.1002/AR.20407},
issn = {1932-8494},
journal = {Anat. Rec. Adv. Integr. Anat. Evol. Biol.},
keywords = {balaenopterids,cetaceans,cytoarchitecture,dolphins,mysticete,neocortex,odontocete},
number = {1},
pages = {1--31},
pmid = {17441195},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Structure of the cerebral cortex of the humpback whale, Megaptera novaeangliae (Cetacea, Mysticeti, Balaenopteridae)}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1002/ar.20407 https://onlinelibrary.wiley.com/doi/abs/10.1002/ar.20407 https://anatomypubs.onlinelibrary.wiley.com/doi/10.1002/ar.20407},
volume = {290},
year = {2007}
}
@article{Striedter2015,
abstract = {Why the cerebral cortex folds in some mammals but not in others has long fascinated and mystified neurobiologists. Over the past century—especially the past decade—researchers have used theory and ...},
author = {Striedter, Georg F and Srinivasan, Shyam and Monuki, Edwin S},
doi = {10.1146/ANNUREV-NEURO-071714-034128},
issn = {15454126},
journal = {Annu. Rev. Neurosci.},
keywords = {cerebral cortex,development,gyrification,mechanism,neocortex,sulcus},
month = {jul},
pages = {291--307},
pmid = {25897870},
publisher = {Annual Reviews},
title = {{Cortical Folding: When, Where, How, and Why?}},
url = {https://www.annualreviews.org/doi/abs/10.1146/annurev-neuro-071714-034128},
volume = {38},
year = {2015}
}
@article{Kelava2013,
abstract = {Gyrencephaly (the folding of the surface of the neocortex) is a mammalian specific trait present in almost all mammalian orders. Despite the widespread appearance of the trait, little is known about the mechanism of its genesis or its adaptive significance. Still, most of the hypotheses proposed concentrated on the pattern of connectivity of mature neurons as main components of gyri formation. Recent work on embryonic neurogenesis in several species of mammals revealed different progenitor and stem cells and their neurogenic potential as having important roles in the process of gyrification. Studies in the field of comparative neurogenesis revealed that gyrencephaly is an evolutionarily labile trait, and that some species underwent a secondary loss of a convoluted brain surface and thus reverted to a more ancient form, a less folded brain surface (lissencephaly). This phenotypic reversion provides an excellent system for understanding the phenomenon of secondary loss. In this review, we will outline the theory behind secondary loss and, as specific examples, present species that have undergone this transition with respect to neocortical folding. We will also discuss different possible pathways for obtaining (or losing) gyri. Finally, we will explore the potential adaptive consequence of gyrencephaly relative to lissencephaly and vice versa. {\textcopyright}2013 Kelava, Lewitus and Huttner.},
author = {Kelava, Iva and Lewitus, Eric and Huttner, Wieland B},
issn = {16625129},
journal = {Front. Neuroanat.},
keywords = {Lissencephaly,Neocortex,brain evolution,gyrencephaly,reverse evolution},
month = {jul},
number = {MAY},
pages = {16},
publisher = {Frontiers},
title = {{The secondary loss of gyrencephaly as an example of evolutionary phenotypical reversal}},
url = {https://www.frontiersin.org/articles/10.3389/fnana.2013.00016/full},
volume = {0},
year = {2013}
}
@article{berut2012,
abstract = {Experimental demonstration of the Landauer bound in a
generic one-bit memory—linking the erasure of information
to the production of heat and, thus, entropy—confirms the
connection between information theory and thermodynamics.
Landauer's erasure principle — proposed in the 1960s and
later used to explain the paradox of Maxwell's demon —
states that any logically irreversible transformation, such
as the deletion of a classical bit of information,
dissipates heat. Despite its fundamental importance for
information theory and computer science, the erasure
principle has not so far been verified experimentally, the
main obstacle being the difficulty of doing single-particle
experiments in the low-dissipation regime. That obstacle
has now been overcome. Eric Lutz and colleagues consider a
generic memory made of a single colloidal particle in a
bistable potential, following Rolf Landauer's original
study. By erasing the information stored in the memory and
by measuring the corresponding heat dissipation, they are
able to show that the latter saturates in the limit of long
erasure cycles at the value predicted by Landauer. In 1961,
Rolf Landauer argued that the erasure of information is a
dissipative process1. A minimal quantity of heat,
proportional to the thermal energy and called the Landauer
bound, is necessarily produced when a classical bit of
information is deleted. A direct consequence of this
logically irreversible transformation is that the entropy
of the environment increases by a finite amount. Despite
its fundamental importance for information theory and
computer science2,3,4,5, the erasure principle has not been
verified experimentally so far, the main obstacle being the
difficulty of doing single-particle experiments in the
low-dissipation regime. Here we experimentally show the
existence of the Landauer bound in a generic model of a
one-bit memory. Using a system of a single colloidal
particle trapped in a modulated double-well potential, we
establish that the mean dissipated heat saturates at the
Landauer bound in the limit of long erasure cycles. This
result demonstrates the intimate link between information
theory and thermodynamics. It further highlights the
ultimate physical limit of irreversible computation.},
author = {B{\'{e}}rut, Antoine and Arakelyan, Artak and Petrosyan, Artyom and Ciliberto, Sergio and Dillenschneider, Raoul and Lutz, Eric},
doi = {10.1038/nature10872},
issn = {1476-4687},
journal = {Nature},
keywords = {Physics,Thermodynamics},
month = {mar},
number = {7388},
pages = {187--189},
publisher = {Nature Publishing Group},
title = {{Experimental verification of Landauer's principle linking information and thermodynamics}},
url = {https://www.nature.com/articles/nature10872},
volume = {483},
year = {2012}
}
@article{Wiltschko1972,
abstract = {The magnetic compass of European robins does not use the polarity of the magnetic field for detecting the north direction. The birds derive their north direction from interpreting the inclination o...},
author = {Wiltschko, Wolfgang and Wiltschko, Roswitha},
doi = {10.1126/SCIENCE.176.4030.62},
issn = {00368075},
journal = {Science},
month = {apr},
number = {4030},
pages = {62--64},
pmid = {17784420},
publisher = {American Association for the Advancement of Science},
title = {{Magnetic Compass of European Robins}},
volume = {176},
year = {1972}
}
@book{milo_phillips_orme_2016,
author = {Milo, R and Phillips, R and N, Orme},
pages = {xxxii},
publisher = {Garland Science, Taylor {\&} Francis Group},
title = {{Cell biology by the numbers}},
url = {https://www.taylorfrancis.com/books/mono/10.1201/9780429258770/cell-biology-numbers-ron-milo-rob-phillips},
year = {2015}
}
@article{Raghanti2019,
abstract = {Few studies exist of the bowhead whale brain and virtually nothing is known about its cortical cytoarchitecture or how it compares to other cetaceans. Bowhead whales are one of the least encephalized cetaceans and occupy a basal phylogenetic position among mysticetes. Therefore, the bowhead whale is an important specimen for understanding the evolutionary specializations of cetacean brains. Here, we present an overview of the structure and cytoarchitecture of the bowhead whale cerebral cortex gleaned from Nissl-stained sections and magnetic resonance imaging (MRI) in comparison with other mysticetes and odontocetes. In general, the cytoarchitecture of cetacean cortex is consistent in displaying a thin cortex, a thick, prominent layer I, and absence of a granular layer IV. Cell density, composition, and width of layers III, V, and VI vary among cortical regions, and cetacean cortex is cell-sparse relative to that of terrestrial mammals. Notably, all regions of the bowhead cortex possess high numbers of von Economo neurons and fork neurons, with the highest numbers observed at the apex of gyri. The bowhead whale is also distinctive in having a significantly reduced hippocampus that occupies a space below the corpus callosum within the lateral ventricle. Consistent with other balaenids, bowhead whales possess what appears to be a blunted temporal lobe, which is in contrast to the expansive temporal lobes that characterize most odontocetes. The present report demonstrates that many morphological and cytoarchitectural characteristics are conserved among cetaceans, while other features, such as a reduced temporal lobe, may characterize balaenids among mysticetes. Anat Rec, 2018. {\textcopyright}2018 Wiley Periodicals, Inc. Anat Rec, 302:745–760, 2019. {\textcopyright}2018 Wiley Periodicals, Inc.},
author = {Raghanti, Mary Ann and Wicinski, Bridget and Meierovich, Rachel and Warda, Tahia and Dickstein, Dara L and Reidenberg, Joy S and Tang, Cheuk Y and George, John C and Thewissen, J G M Hans and Butti, Camilla and Hof, Patrick R},
doi = {10.1002/AR.23991},
issn = {1932-8494},
journal = {Anat. Rec.},
keywords = {baleen whale,cytoarchitecture,humpback whale,minke whale,sperm whale},
month = {jul},
number = {5},
pages = {745--760},
pmid = {30332717},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{A Comparison of the Cortical Structure of the Bowhead Whale (Balaena mysticetus), a Basal Mysticete, with Other Cetaceans}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1002/ar.23991 https://onlinelibrary.wiley.com/doi/abs/10.1002/ar.23991 https://anatomypubs.onlinelibrary.wiley.com/doi/10.1002/ar.23991},
volume = {302},
year = {2019}
}
@article{schofield2003,
abstract = {DNA mismatch repair (MMR) guards the integrity of the genome in virtually all cells. It contributes about 1000-fold to the overall fidelity of replication and targets mispaired bases that arise through replication errors, during homologous recombination, and as a result of DNA damage. Cells deficient in MMR have a mutator phenotype in which the rate of spontaneous mutation is greatly elevated, and they frequently exhibit microsatellite instability at mono- and dinucleotide repeats. The importance of MMR in mutation avoidance is highlighted by the finding that defects in MMR predispose individuals to hereditary nonpolyposis colorectal cancer. In addition to its role in postreplication repair, the MMR machinery serves to police homologous recombination events and acts as a barrier to genetic exchange between species.},
author = {Schofield, Mark J and Hsieh, Peggy},
doi = {10.1146/annurev.micro.57.030502.090847},
issn = {0066-4227},
journal = {Annu. Rev. Microbiol.},
keywords = {Adenosine Triphosphatases / metabolism,Bacteria / genetics*,Bacteria / metabolism*,Bacterial / metabolism*,Bacterial Proteins / metabolism,Base Pair Mismatch / physiology,DNA,DNA Damage / physiology*,DNA Repair / physiology*,DNA Replication / physiology,DNA-Binding Proteins / metabolism,Escherichia coli / genetics,Escherichia coli / metabolism,Escherichia coli Proteins / metabolism,Genetic / physiology,MEDLINE,Mark J Schofield,Meiosis / physiology,Models,Molecular,MutL Proteins,MutS DNA Mismatch-Binding Protein,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Peggy Hsieh,PubMed Abstract,Recombination,Review,doi:10.1146/annurev.micro.57.030502.090847,pmid:14527292},
pages = {579--608},
pmid = {14527292},
publisher = {Annu Rev Microbiol},
title = {{DNA mismatch repair: molecular mechanisms and biological function}},
volume = {57},
year = {2003}
}
@article{Zadeh-Haghighi2022,
abstract = {Hundreds of studies have found that weak magnetic fields can significantly influence various biological systems. However, the underlying mechanisms behind these phenomena remain elusive. Remarkably...},
author = {Zadeh-Haghighi, Hadi and Simon, Christoph},
doi = {10.1098/RSIF.2022.0325},
issn = {17425662},
journal = {J. R. Soc. Interface},
keywords = {isotope effects in biology,magnetic field effects in biology,quantum biology,radical pair mechanism,reactive oxygen species,spin chemistry},
month = {aug},
number = {193},
pmid = {35919980},
publisher = {The Royal Society},
title = {{Magnetic field effects in biology from the perspective of the radical pair mechanism}},
volume = {19},
year = {2022}
}
@article{binder2011,
author = {Binder, Philippe M and Danchin, Antoine},
doi = {10.1038/EMBOR.2011.83},
issn = {1469-3178},
journal = {EMBO Rep.},
month = {jun},
number = {6},
pages = {495--499},
pmid = {21546913},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Life's demons: information and order in biology}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1038/embor.2011.83 https://onlinelibrary.wiley.com/doi/abs/10.1038/embor.2011.83 https://www.embopress.org/doi/10.1038/embor.2011.83},
volume = {12},
year = {2011}
}
@book{9781439854983,
abstract = {Written at an intermediate level in a way that is easy to understand, Fundamentals and Applications of Ultrasonic Waves, Second Edition provides an up-to-date exposition of ultrasonics and some of its main applications. Designed specifically for newcomers to the field, this fully updated second edition emphasizes underlying physical concepts over mathematics. The first half covers the fundamentals of ultrasonic waves for isotropic media. Starting with bulk liquid and solid media, discussion extends to surface and plate effects, at which point the author introduces new modes such as Rayleigh and Lamb waves. This focus on only isotropic media simplifies the usually complex mathematics involved, enabling a clearer understanding of the underlying physics to avoid the complicated tensorial description characteristic of crystalline media. The second part of the book addresses a broad spectrum of industrial and research applications, including quartz crystal resonators, surface acoustic wave devices, MEMS and microacoustics, and acoustic sensors. It also provides a broad discussion on the use of ultrasonics for non-destructive evaluation. The author concentrates on the developing area of microacoustics, including exciting new work on the use of probe microscopy techniques in nanotechnology. Focusing on the physics of acoustic waves, as well as their propagation, technology, and applications, this book addresses viscoelasticity, as well as new concepts in acoustic microscopy. It updates coverage of ultrasonics in nature and developments in sonoluminescence, and it also compares new technologies, including use of atomic force acoustic microscopy and lasers. Highlighting both direct and indirect applications for readers working in neighboring disciplines, the author presents particularly important sections on the use of microacoustics and acoustic nanoprobes in next-generation devices and instruments.},
author = {David, J and Cheeke, N},
booktitle = {Fundam. Appl. Ultrason. Waves, Second Ed.},
isbn = {9781439854983},
pages = {102--173},
publisher = {CRC Press},
title = {{Fundamentals and applications of ultrasonic waves, second edition}},
url = {https://www.taylorfrancis.com/books/mono/10.1201/b12260/fundamentals-applications-ultrasonic-waves-david-cheeke},
year = {2017}
}
@article{toyabe2010,
abstract = {Feedback mechanisms such as the ‘demon' in Maxwell's
well-known thought experiment can, in principle, enable the
transformation of information into energy, without
violating the second law of thermodynamics. Such
information-to-energy conversion by feedback control has
now been demonstrated experimentally. In 1929, Le{\'{o}}
Szil{\'{a}}rd invented a feedback protocol1 in which a
hypothetical intelligence—dubbed Maxwell's demon—pumps
heat from an isothermal environment and transforms it into
work. After a long-lasting and intense controversy it was
finally clarified that the demon's role does not contradict
the second law of thermodynamics, implying that we can, in
principle, convert information to free energy2,3,4,5,6. An
experimental demonstration of this information-to-energy
conversion, however, has been elusive. Here we demonstrate
that a non-equilibrium feedback manipulation of a Brownian
particle on the basis of information about its location
achieves a Szil{\'{a}}rd-type information-to-energy
conversion. Using real-time feedback control, the particle
is made to climb up a spiral-staircase-like potential
exerted by an electric field and gains free energy larger
than the amount of work done on it. This enables us to
verify the generalized Jarzynski equality7, and suggests a
new fundamental principle of an ‘information-to-heat
engine' that converts information into energy by feedback
control.},
author = {Toyabe, Shoichi and Sagawa, Takahiro and Ueda, Masahito and Muneyuki, Eiro and Sano, Masaki},
doi = {10.1038/nphys1821},
issn = {1745-2481},
journal = {Nat. Phys.},
keywords = {Atomic,Classical and Continuum Physics,Complex Systems,Condensed Matter Physics,Mathematical and Computational Physics,Molecular,Optical and Plasma Physics,Physics,Theoretical,general},
month = {nov},
number = {12},
pages = {988--992},
publisher = {Nature Publishing Group},
title = {{Experimental demonstration of information-to-energy conversion and validation of the generalized Jarzynski equality}},
url = {https://www.nature.com/articles/nphys1821},
volume = {6},
year = {2010}
}
@article{tessmer2008,
abstract = {DNA mismatch repair is initiated by the recognition of mismatches by MutS proteins. The mechanism by which MutS searches for and recognizes mismatches and subsequently signals repair remains poorly understood. We used single-molecule analyses of atomic force microscopy images of MutS-DNA complexes, coupled with biochemical assays, to determine the distributions of conformational states, the DNA binding affinities, and the ATPase activities of wild type and two mutants of MutS, with alanine substitutions in the conserved Phe-Xaa-Glu mismatch recognition motif. We find that on homoduplex DNA, the conserved Glu, but not the Phe, facilitates MutS-induced DNA bending, whereas at mismatches, both Phe and Glu promote the formation of an unbent conformation. The data reveal an unusual role for the Phe residue in that it promotes the unbending, not bending, of DNA at mismatch sites. In addition, formation of the specific unbent MutS-DNA conformation at mismatches appears to be required for the inhibition of ATP hydrolysis by MutS that signals initiation of repair. These results provide a structural explanation for the mechanism by which MutS searches for and recognizes mismatches and for the observed phenotypes of mutants with substitutions in the Phe-Xaa-Glu motif.},
author = {Tessmer, Ingrid and Yang, Yong and Zhai, Jie and Du, Chungwei and Hsieh, Peggy and Hingorani, Manju M and Erie, Dorothy A},
doi = {10.1074/jbc.M805712200},
issn = {1083351X},
journal = {J. Biol. Chem.},
month = {dec},
number = {52},
pages = {36646--36654},
pmid = {18854319},
publisher = {American Society for Biochemistry and Molecular Biology Inc.},
title = {{Mechanism of MutS searching for DNA mismatches and signaling repair}},
volume = {283},
year = {2008}
}
@article{li2022,
abstract = {Energy level alignment (ELA) at donor (D) -acceptor (A)
heterojunctions is essential for understanding the charge
generation and recombination process in organic
photovoltaic devices. However, the ELA at the D-A
interfaces is largely underdetermined, resulting in debates
on the fundamental operating mechanisms of high-efficiency
non-fullerene organic solar cells. Here, we systematically
investigate ELA and its depth-dependent variation of a
range of donor/non-fullerene-acceptor interfaces by
fabricating and characterizing D-A quasi bilayers and
planar bilayers. In contrast to previous assumptions, we
observe significant vacuum level (VL) shifts existing at
the D-A interfaces, which are demonstrated to be abrupt,
extending over only 1–2 layers at the heterojunctions,
and are attributed to interface dipoles induced by D-A
electrostatic potential differences. The VL shifts result
in reduced interfacial energetic offsets and increased
charge transfer (CT) state energies which reconcile the
conflicting observations of large energy level offsets
inferred from neat films and large CT energies of donor -
non-fullerene-acceptor systems. Energy level alignment
(ELA) at donor-acceptor heterojunctions is of vital
importance yet largely undetermined in organic solar cells.
Here, authors determine the heterojunction ELA with (mono)
layer-by-layer precision to understand the co-existence of
efficient charge.},
author = {Li, Xian'e and Zhang, Qilun and Yu, Jianwei and Xu, Ye and Zhang, Rui and Wang, Chuanfei and Zhang, Huotian and Fabiano, Simone and Liu, Xianjie and Hou, Jianhui and Gao, Feng and Fahlman, Mats},
doi = {10.1038/s41467-022-29702-w},
issn = {2041-1723},
journal = {Nat. Commun.},
keywords = {Characterization and analytical techniques,Electronic devices,Solar cells,Solar energy and photovoltaic technology},
month = {apr},
number = {1},
pages = {1--9},
pmid = {35440117},
publisher = {Nature Publishing Group},
title = {{Mapping the energy level alignment at donor/acceptor interfaces in non-fullerene organic solar cells}},
url = {https://www.nature.com/articles/s41467-022-29702-w},
volume = {13},
year = {2022}
}
@article{Wright2016,
abstract = {The evolutionary process of adaptation to an obligatory aquatic existence dramatically modified cetacean brain structure and function. The brain of the killer whale (Orcinus orca) may be the largest of all taxa supporting a panoply of cognitive, sensory, and sensorimotor abilities. Despite this, examination of the O. orca brain has been limited in scope resulting in significant deficits in knowledge concerning its structure and function. The present study aims to describe the neural organization and potential function of the O. orca brain while linking these traits to potential evolutionary drivers. Magnetic resonance imaging was used for volumetric analysis and three-dimensional reconstruction of an in situ postmortem O. orca brain. Measurements were determined for cortical gray and cerebral white matter, subcortical nuclei, cerebellar gray and white matter, corpus callosum, hippocampi, superior and inferior colliculi, and neuroendocrine structures. With cerebral volume comprising 81.51 {\%} of the total brain volume, this O. orca brain is one of the most corticalized mammalian brains studied to date. O. orca and other delphinoid cetaceans exhibit isometric scaling of cerebral white matter with increasing brain size, a trait that violates an otherwise evolutionarily conserved cerebral scaling law. Using comparative neurobiology, it is argued that the divergent cerebral morphology of delphinoid cetaceans compared to other mammalian taxa may have evolved in response to the sensorimotor demands of the aquatic environment. Furthermore, selective pressures associated with the evolution of echolocation and unihemispheric sleep are implicated in substructure morphology and function. This neuroanatomical dataset, heretofore absent from the literature, provides important quantitative data to test hypotheses regarding brain structure, function, and evolution within Cetacea and across Mammalia.},
author = {Wright, Alexandra and Scadeng, Miriam and Stec, Dominik and Dubowitz, Rebecca and Ridgway, Sam and Leger, Judy St},
doi = {10.1007/S00429-016-1225-X},
issn = {1863-2661},
journal = {Brain Struct. Funct.},
keywords = {Cell Biology,Killer whale (Orcinus orca),Magnetic resonance imaging (MRI),Neuroanatomy,Neurology,Neurosciences},
month = {jul},
number = {1},
pages = {417--436},
pmid = {27119362},
publisher = {Springer},
title = {{Neuroanatomy of the killer whale (Orcinus orca): a magnetic resonance imaging investigation of structure with insights on function and evolution}},
url = {https://link.springer.com/article/10.1007/s00429-016-1225-x},
volume = {222},
year = {2016}
}
@article{borsellini2022,
abstract = {DNA mismatch repair detects and corrects mismatches
introduced during DNA replication. The protein MutS scans
for mismatches and coordinates the repair cascade. During
this process, MutS undergoes multiple conformational
changes in response to ATP binding, hydrolysis and release,
but how ATP induces the various MutS conformations is
incompletely understood. Here we present four cryogenic
electron microscopy structures of Escherichia coli MutS at
sequential stages of the ATP hydrolysis cycle that reveal
how ATP binding and hydrolysis induce closing and opening
of the MutS dimer, respectively. Biophysical analysis
demonstrates how DNA binding modulates the ATPase cycle by
prevention of hydrolysis during scanning and mismatch
binding, while preventing ADP release in the sliding clamp
state. Nucleotide release is achieved when MutS encounters
single-stranded DNA that is produced during removal of the
daughter strand. The combination of ATP binding and
hydrolysis and its modulation by DNA enables MutS to adopt
the different conformations needed to coordinate the
sequential steps of the mismatch repair cascade.},
author = {Borsellini, Alessandro and Kunetsky, Vladislav and Friedhoff, Peter and Lamers, Meindert H},
doi = {10.1038/s41594-021-00707-1},
issn = {15459985},
journal = {Nat. Struct. Mol. Biol.},
keywords = {Cryoelectron microscopy,DNA,binding proteins},
month = {jan},
number = {1},
pages = {59--66},
pmid = {35013597},
publisher = {Nature Publishing Group},
title = {{Cryogenic electron microscopy structures reveal how ATP and DNA binding in MutS coordinates sequential steps of DNA mismatch repair}},
url = {https://www.nature.com/articles/s41594-021-00707-1},
volume = {29},
year = {2022}
}
@article{10.1039/D0LC00887G,
abstract = {Different acoustic wave modes are required for effective implementation of biosensing and liquid actuation functions in an acoustic wave-based lab-on-a-chip. For efficient sensing in liquids, shear waves (either a thickness-shear bulk wave or a shear-horizontal surface acoustic wave) can achieve a high sensitivity, without significant loss of acoustic wave energy. On the other hand, longitudinal bulk waves or out-of-plane displacement waves (such as Rayleigh waves) enable efficient sampling functions and liquid manipulation. However, there are significant challenges in developing a lab-on-a-chip to efficiently generate multiple wave modes and perform both these functions on a single piezoelectric substrate, especially when a single crystalline orientation is available. This paper highlights the latest progress in the theories and techniques to deliver both sensing and microfluidic manipulation functions using engineered inclined-angled piezoelectric films, allowing for the simultaneous generation of longitudinal (or Rayleigh) and thickness-shear bulk (or shear-horizontal surface acoustic) waves. Challenges and theoretical constraints for generating various wave modes in the inclined films and techniques to efficiently produce inclined columnar and inclined crystalline piezoelectric films using sputtering deposition methods are presented. Applications of different wave modes in the inclined film-based lab-on-chips with multiple sensing and acoustofluidic functions are also discussed. This journal is},
author = {Fu, Yong Qing and Pang, Hua Feng and Torun, Hamdi and Tao, Ran and Mchale, Glen and Reboud, Julien and Tao, Kai and Zhou, Jian and Luo, Jingting and Gibson, Desmond and Luo, Jikui and Hu, Ping An},
doi = {10.1039/D0LC00887G},
issn = {14730189},
journal = {Lab Chip},
month = {jan},
number = {2},
pages = {254--271},
pmid = {33337457},
publisher = {Royal Society of Chemistry},
title = {{Engineering inclined orientations of piezoelectric films for integrated acoustofluidics and lab-on-a-chip operated in liquid environments}},
url = {https://pubs.rsc.org/en/content/articlehtml/2021/lc/d0lc00887g https://pubs.rsc.org/en/content/articlelanding/2021/lc/d0lc00887g},
volume = {21},
year = {2021}
}
@article{pavlova2020,
abstract = {DNA mismatch repair (MMR) plays a crucial role in the
maintenance of genomic stability. The main MMR protein,
MutS, was recently shown to recognize the G-quadruplex (G4)
DNA structures, which, along with regulatory functions,
have a negative impact on genome integrity. Here, we
studied the effect of G4 on the DNA-binding activity of
MutS from Rhodobacter sphaeroides (methyl-independent MMR)
in comparison with MutS from Escherichia coli
(methyl-directed MMR) and evaluated the influence of a G4
on the functioning of other proteins involved in the
initial steps of MMR. For this purpose, a new DNA construct
was designed containing a biologically relevant
intramolecular stable G4 structure flanked by
double-stranded regions with the set of DNA sites required
for MMR initiation. The secondary structure of this model
was examined using NMR spectroscopy, chemical probing,
fluorescent indicators, circular dichroism, and UV
spectroscopy. The results unambiguously showed that the
d(GGGT)4 motif, when embedded in a double-stranded context,
adopts a G4 structure of a parallel topology. Despite
strong binding affinities of MutS and MutL for a G4, the
latter is not recognized by E. coli MMR as a signal for
repair, but does not prevent MMR processing when a G4 and
G/T mismatch are in close proximity.},
author = {Pavlova, Anzhela V and Monakhova, Mayya V and Ogloblina, Anna M and Andreeva, Natalia A and Laptev, Gennady Yu and Polshakov, Vladimir I and Gromova, Elizaveta S and Zvereva, Maria I and Yakubovskaya, Marianna G and Oretskaya, Tatiana S and Kubareva, Elena A and Dolinnaya, Nina G},
doi = {10.3390/IJMS21228773},
issn = {1422-0067},
journal = {Int. J. Mol. Sci.},
keywords = {DNA binding,DNA mismatch repair,G,MutH,MutL,MutS,protein,quadruplex},
month = {nov},
number = {22},
pages = {8773},
pmid = {33233554},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{Responses of DNA Mismatch Repair Proteins to a Stable G-Quadruplex Embedded into a DNA Duplex Structure}},
url = {https://www.mdpi.com/1422-0067/21/22/8773/htm https://www.mdpi.com/1422-0067/21/22/8773},
volume = {21},
year = {2020}
}
@article{rajski2000,
abstract = {Maintaining the integrity of the genome is critical for
the survival of any organism. To achieve this, many
families of enzymatic repair systems which recognize and
repair DNA damage have evolved. Perhaps most intriguing
about the workings of these repair systems is the actual
damage recognition process. What are the chemical
characteristics which are common to sites of nucleic acid
damage that DNA repair proteins may exploit in targeting
sites? Importantly, thermodynamic and kinetic principles,
as much as structural factors, make damage sites distinct
from the native DNA bases, and indeed, in many cases, these
are the features which are believed to be exploited by
repair enzymes. Current proposals for damage recognition
may not fulfill all of the demands required of enzymatic
repair systems given the sheer size of many genomes, and
the efficiency with which the genome is screened for
damage. Here we discuss current models for how DNA damage
recognition may occur and the chemical characteristics,
shared by damaged DNA sites, of which repair proteins may
take advantage. These include recognition based upon the
thermodynamic and kinetic instabilities associated with
aberrant sites. Additionally, we describe how small changes
in base pair structure can alter also the unique electronic
properties of the DNA base pair {\$}\backslashbackslashbackslashbackslashbackslashpi{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}-stack. Further, we
describe photophysical, electrochemical, and biochemical
experiments in which mismatches and other local
perturbations in structure are detected using DNA-mediated
charge transport. Finally, we speculate as to how this DNA
electron transfer chemistry might be exploited by repair
enzymes in order to scan the genome for sites of damage.
(C) 2000 Elsevier Science B.V.},
author = {Rajski, Scott R and Jackson, Brian A and Barton, Jacqueline K},
doi = {10.1016/S0027-5107(99)00195-5},
issn = {0027-5107},
journal = {Mutat. Res. Mol. Mech. Mutagen.},
keywords = {Base flipping,DNA repair,DNA- mediated electron transfer,Energetic recognition,Long-range charge transfer,Oxidative damage,Pinch-push-pull},
month = {jan},
number = {1},
pages = {49--72},
pmid = {10686306},
publisher = {Elsevier},
title = {{DNA repair: models for damage and mismatch recognition}},
volume = {447},
year = {2000}
}
@article{Cao2020,
abstract = {Photosynthesis is a highly optimized process from which valuable lessons can be learned about the operating principles in nature. Its primary steps involve energy transport operating near theoretical quantum limits in efficiency. Recently, extensive research was motivated by the hypothesis that nature used quantum coherences to direct energy transfer. This body of work, a cornerstone for the field of quantum biology, rests on the interpretation of small-amplitude oscillations in two-dimensional electronic spectra of photosynthetic complexes. This Review discusses recent work reexamining these claims and demonstrates that interexciton coherences are too short lived to have any functional significance in photosynthetic energy transfer. Instead, the observed long-lived coherences originate from impulsively excited vibrations, generally observed in femtosecond spectroscopy. These efforts, collectively, lead to a more detailed understanding of the quantum aspects of dissipation. Nature, rather than trying to avoid dissipation, exploits it via engineering of exciton-bath interaction to create efficient energy flow.},
author = {Cao, Jianshu and Cogdell, Richard J and Coker, David F and Duan, Hong Guang and Hauer, J{\"{u}}rgen and Kleinekath{\"{o}}fer, Ulrich and Jansen, Thomas L C and Man{\v{c}}al, Tom{\'{a}}{\v{s}} and {Dwayne Miller}, R J and Ogilvie, Jennifer P and Prokhorenko, Valentyn I and Renger, Thomas and Tan, Howe Siang and Tempelaar, Roel and Thorwart, Michael and Thyrhaug, Erling and Westenhoff, Sebastian and Zigmantas, Donatas},
doi = {10.1126/sciadv.aaz4888},
issn = {23752548},
journal = {Sci. Adv.},
month = {apr},
number = {14},
pmid = {32284982},
publisher = {American Association for the Advancement of Science},
title = {{Quantum biology revisited}},
volume = {6},
year = {2020}
}
@article{10.15252/EMBJ.201593701,
abstract = {One of the most prominent features of the human brain is the fabulous size of the cerebral cortex and its intricate folding. Cortical folding takes place during embryonic development and is important to optimize the functional organization and wiring of the brain, as well as to allow fitting a large cortex in a limited cranial volume. Pathological alterations in size or folding of the human cortex lead to severe intellectual disability and intractable epilepsy. Hence, cortical expansion and folding are viewed as key processes in mammalian brain development and evolution, ultimately leading to increased intellectual performance and, eventually, to the emergence of human cognition. Here, we provide an overview and discuss some of the most significant advances in our understanding of cortical expansion and folding over the last decades. These include discoveries in multiple and diverse disciplines, from cellular and molecular mechanisms regulating cortical development and neurogenesis, genetic mechanisms defining the patterns of cortical folds, the biomechanics of cortical growth and buckling, lessons from human disease, and how genetic evolution steered cortical size and folding during mammalian evolution.},
author = {Fern{\'{a}}ndez, Virginia and Llinares-Benadero, Cristina and Borrell, V{\'{i}}ctor},
doi = {10.15252/EMBJ.201593701},
issn = {1460-2075},
journal = {EMBO J.},
keywords = {evolution,ferret,gyrencephaly,humans,neocortex},
month = {may},
number = {10},
pages = {1021--1044},
pmid = {27056680},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Cerebral cortex expansion and folding: what have we learned?}},
url = {https://onlinelibrary.wiley.com/doi/full/10.15252/embj.201593701 https://onlinelibrary.wiley.com/doi/abs/10.15252/embj.201593701 https://www.embopress.org/doi/10.15252/embj.201593701},
volume = {35},
year = {2016}
}
@article{groothuizen2015,
abstract = {To avoid mutations in the genome, DNA replication is generally followed by DNA mismatch repair (MMR). MMR starts when a MutS homolog recognizes a mismatch and undergoes an ATP-dependent transformation to an elusive sliding clamp state. How this transient state promotes MutL homolog recruitment and activation of repair is unclear. Here we present a crystal structure of the MutS/MutL complex using a site-specifically crosslinked complex and examine how large conformational changes lead to activation of MutL. The structure captures MutS in the sliding clamp conformation, where tilting of the MutS subunits across each other pushes DNA into a new channel, and reorientation of the connector domain creates an interface for MutL with both MutS subunits. Our work explains how the sliding clamp promotes loading of MutL onto DNA, to activate downstream effectors. We thus elucidate a crucial mechanism that ensures that MMR is initiated only after detection of a DNA mismatch.The genetic code of DNA is written using four letters: “A”, “C”, “T”, and “G”. Molecules of DNA form a double helix in which the letters in the two opposing strands pair up in a specific manner—“A” pairs with “T”, and “C” pairs with “G”. A cell must replicate its DNA before it divides, and sometimes the wrong DNA letter can get added into the new DNA strand. If left uncorrected, these mistakes accumulate over time and can eventually harm the cell. As a result, cells have evolved several ways to identify these mistakes and correct them, including one known as “mismatch repair”.Mismatch repair occurs via several stages. The process starts when a protein called MutS comes across a site in the DNA where the letters are mismatched (for example, where an “A” is paired with a “C”, instead of a “T”). MutS can recognize such a mismatch, bind it, and then bind to another molecule called ATP. MutS then changes shape and encircles the DNA like a clamp that can slide along the DNA. Only when it forms this “sliding clamp” state can MutS recruit another protein called MutL. This activity in turn triggers a series of further events that ultimately correct the mismatch. However, it remains poorly understood how MutS forms a clamp around DNA and how and why this state recruits MutL in order to start the repair.To visualize this short-lived intermediate, Groothuizen et al. trapped the relevant complex in the presence of DNA containing a mismatch and then used a technique called X-ray crystallography to determine the three-dimensional structure of MutS bound to MutL. The structure reveals that two copies of MutS tilt across each other and open up a channel, which is large enough to accommodate the DNA. In this manner, MutS is able to form a loose ring around the DNA. The changes in the structure and the movement of the DNA to the new channel were confirmed using another technique, commonly referred to as FRET.Groothuizen et al. observed that the movements in the MutS protein also serve to make the interfaces available that can recognize MutL. If these interfaces were disturbed, MutS and MutL were unable to associate with each other, which resulted in a failure to trigger mismatch repair. Further analysis revealed that that MutL binds to DNA only after MutS has recognised the mismatch and formed a clamp around it. This is the first time that the MutS clamp and the MutS/MutL complex have been visualized, and further work is now needed to understand how MutL triggers other events that ultimately repair the mismatched DNA.},
author = {Groothuizen, Flora S and Winkler, Ines and Crist{\'{o}}v{\~{a}}o, Michele and Fish, Alexander and Winterwerp, Herrie H K and Reumer, Annet and Marx, Andreas D and Hermans, Nicolaas and Nicholls, Robert A and Murshudov, Garib N and Lebbink, Joyce H G and Friedhoff, Peter and Sixma, Titia K},
doi = {10.7554/eLife.06744},
journal = {Elife},
month = {jul},
publisher = {eLife Sciences Publications, Ltd},
title = {{MutS/MutL crystal structure reveals that the MutS sliding clamp loads MutL onto DNA}},
volume = {4:e06744},
year = {2015}
}
@article{landauer1961,
abstract = {It is argued that computing machines inevitably involve
devices which perform logical functions that do not have a
single-valued inverse. This logical irreversibility is
associated with physical irreversibility and requires a
minimal heat generation, per machine cycle, typically of
the order of kT for each irreversible function. This
dissipation serves the purpose of standardizing signals and
making them independent of their exact logical history. Two
simple, but representative, models of bistable devices are
subjected to a more detailed analysis of switching kinetics
to yield the relationship between speed and energy
dissipation, and to estimate the effects of errors induced
by thermal fluctuations.},
author = {Landauer, R},
doi = {10.1147/RD.53.0183},
issn = {0018-8646},
journal = {IBM J. Res. Dev.},
month = {apr},
number = {3},
pages = {183--191},
publisher = {IBM},
title = {{Irreversibility and Heat Generation in the Computing Process}},
volume = {5},
year = {1961}
}
@article{Herculano-Houzel2012,
abstract = {Neuroscientists have become used to a number of "facts" about the human brain: It has 100 billion neurons and 10- to 50-fold more glial cells; it is the largest-than-expected for its body among primates and mammals in general, and therefore the most cognitively able; it consumes an outstanding 20{\%} of the total body energy budget despite representing only 2{\%}of body mass because of an increased metabolic need of its neurons; and it is endowed with an overdeveloped cerebral cortex, the largest compared with brain size. These facts led to the widespread notion that the human brain is literally extraordinary: an outlier among mammalian brains, defying evolutionary rules that apply to other species, with a uniqueness seemingly necessary to justify the superior cognitive abilities of humans over mammals with even larger brains. These facts, with deep implications for neurophysiology and evolutionary biology, are not grounded on solid evidence or sound assumptions, however. Our recent development of a method that allows rapid and reliable quantification of the numbers of cells that compose the whole brain has provided a means to verify these facts. Here, I review this recent evidence and argue that, with 86 billion neurons and just as many nonneuronal cells, the human brain is a scaled-up primate brain in its cellular composition and metabolic cost, with a relatively enlarged cerebral cortex that does not have a relatively larger number of brain neurons yet is remarkable in its cognitive abilities and metabolism simply because of its extremely large number of neurons.},
author = {Herculano-Houzel, Suzana},
doi = {10.1073/PNAS.1201895109},
issn = {1091-6490},
journal = {Proc. Natl. Acad. Sci. U. S. A.},
keywords = {Animals,Biological Evolution*,Brain / anatomy {\&} histology*,Humans,MEDLINE,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Nerve Net / anatomy {\&} histology,Neuroglia / metabolism,Neurons / metabolism,PMC3386878,Primates / anatomy {\&} histology*,PubMed Abstract,Review,Suzana Herculano-Houzel,doi:10.1073/pnas.1201895109,pmid:22723358},
month = {jul},
number = {Suppl 1},
pages = {10661--10668},
pmid = {22723358},
publisher = {Proc Natl Acad Sci U S A},
title = {{The remarkable, yet not extraordinary, human brain as a scaled-up primate brain and its associated cost}},
url = {https://pubmed.ncbi.nlm.nih.gov/22723358/},
volume = {109 Suppl},
year = {2012}
}
@article{Saez2020,
author = {S{\'{a}}ez, P and Du{\~{n}}{\'{o}}, C and Sun, L Y and Antonovaite, N and Malv{\`{e}}, M and Tost, D and Goriely, A},
doi = {10.1016/j.ijmecsci.2020.105914},
issn = {00207403},
journal = {Int. J. Mech. Sci.},
month = {dec},
pages = {105914},
title = {{Topological features dictate the mechanics of the mammalian brains}},
volume = {187},
year = {2020}
}
@article{Kimsey2018,
abstract = {A kinetic model is proposed to predict the probability of dG•dT misincorporation across different polymerases, and provides mechanisms for sequence-dependent misincorporation. James Watson and Francis Crick are most remembered for their proposal regarding the B-form structure of DNA, but in their 1953 paper they also proposed that transient adoption of a tautomeric base pairing might lead to a spontaneous base change. In 2015, Hashim Al-Hashimi and team provided definitive evidence for the existence of these disfavoured tautomers. Now, Hashim Al-Hashimi and colleagues show the specific impact of these tautomers on DNA polymerase activity. They incorporate tautomerization and ionization data into a minimal kinetic model that is highly predictive of the misincorporation outcome by the polymerase. These results provide a greater understanding of the mutagenic process in cells. Tautomeric and anionic Watson–Crick-like mismatches have important roles in replication and translation errors through mechanisms that are not fully understood. Here, using NMR relaxation dispersion, we resolve a sequence-dependent kinetic network connecting G•T/U wobbles with three distinct Watson–Crick mismatches: two rapidly exchanging tautomeric species (Genol•T/U G•Tenol/Uenol; population less than 0.4{\%}) and one anionic species (G•T–/U–; population around 0.001{\%} at neutral pH). The sequence-dependent tautomerization or ionization step was inserted into a minimal kinetic mechanism for correct incorporation during replication after the initial binding of the nucleotide, leading to accurate predictions of the probability of dG•dT misincorporation across different polymerases and pH conditions and for a chemically modified nucleotide, and providing mechanisms for sequence-dependent misincorporation. Our results indicate that the energetic penalty for tautomerization and/or ionization accounts for an approximately 10−2 to 10−3-fold discrimination against misincorporation, which proceeds primarily via tautomeric dGenol•dT and dG•dTenol, with contributions from anionic dG•dT– dominant at pH 8.4 and above or for some mutagenic nucleotides.},
author = {Kimsey, Isaac J. and Szymanski, Eric S. and Zahurancik, Walter J. and Shakya, Anisha and Xue, Yi and Chu, Chia Chieh and Sathyamoorthy, Bharathwaj and Suo, Zucai and Al-Hashimi, Hashim M.},
doi = {10.1038/nature25487},
issn = {1476-4687},
journal = {Nature 2018 554:7691},
keywords = {Biophysical chemistry,DNA,Enzyme mechanisms,RNA,Solution,state NMR},
month = {jan},
number = {7691},
pages = {195--201},
pmid = {29420478},
publisher = {Nature Publishing Group},
title = {{Dynamic basis for dG•dT misincorporation via tautomerization and ionization}},
volume = {554},
year = {2018}
}
@article{Slocombe2023,
abstract = {The misincorporation of a noncomplementary DNA base in the polymerase active site is a critical source of replication errors that can lead to genetic mutations. In this work, we model the mechanism of wobble mispairing and the subsequent rate of misincorporation errors by coupling first-principles quantum chemistry calculations to an open quantum systems master equation. This methodology allows us to accurately calculate the proton transfer between bases, allowing the misincorporation and formation of mutagenic tautomeric forms of DNA bases. Our calculated rates of genetic error formation are in excellent agreement with experimental observations in DNA. Furthermore, our quantum mechanics/molecular mechanics model predicts the existence of a short-lived "tunnelling-ready" configuration along the wobble reaction pathway in the polymerase active site, dramatically increasing the rate of proton transfer by a hundredfold, demonstrating that quantum tunnelling plays a critical role in determining the transcription error frequency of the polymerase.},
author = {Slocombe, Louie and Winokan, Max and Al-Khalili, Jim and Sacchi, Marco},
doi = {10.1021/ACS.JPCLETT.2C03171/SUPPL_FILE/JZ2C03171_SI_002.PDF},
file = {:Users/yongjunzhang1/Library/Application Support/Mendeley Desktop/Downloaded/Slocombe et al. - 2023 - Quantum Tunnelling Effects in the Guanine-Thymine Wobble Misincorporation via Tautomerism(2).pdf:pdf},
issn = {19487185},
journal = {Journal of Physical Chemistry Letters},
month = {jan},
number = {1},
pages = {9--15},
pmid = {36562711},
publisher = {American Chemical Society},
title = {{Quantum Tunnelling Effects in the Guanine-Thymine Wobble Misincorporation via Tautomerism}},
volume = {14},
year = {2023}
}
@article{fishel2015,
abstract = {Highly conserved MutS homologs (MSH) and MutL homologs (MLH/PMS) are the fundamental components of mismatch repair (MMR). After decades of debate, it appears clear that the MSH proteins initiate MMR by recognizing a mismatch and forming multiple extremely stable ATP-bound sliding clamps that diffuse without hydrolysis along the adjacent DNA. The function(s) of MLH/PMS proteins is less clear, although they too bind ATP and are targeted to MMR by MSH sliding clamps. Structural analysis combined with recent real-time single molecule and cellular imaging technologies are providing new and detailed insight into the thermal-driven motions that animate the complete MMR mechanism.},
author = {Fishel, Richard},
doi = {10.1074/JBC.R115.660142},
issn = {0021-9258},
journal = {J. Biol. Chem.},
keywords = {DNA mismatch repair,DNA repair,Lynch syndrome,cancer biology,hMLH1,hMSH2,hereditary non-polyposis colorectal cancer,mutagenesis,single molecule analysis,single-molecule biophysics},
month = {oct},
number = {44},
pages = {26395--26403},
pmid = {26354434},
publisher = {Elsevier},
title = {{Mismatch Repair}},
url = {http://www.jbc.org/article/S0021925820495146/fulltext http://www.jbc.org/article/S0021925820495146/abstract https://www.jbc.org/article/S0021-9258(20)49514-6/abstract},
volume = {290},
year = {2015}
}
@incollection{10.1007/978-3-319-28329-6_16/COVER/,
abstract = {Traumatic brain injury (TBI) is one of the leading causes of long-term disability in both industrialised and developing countries around the world. It results in impaired and structural damage to the brain, caused by the application of external mechanical forces to the head. This chapter aims to investigate the effect of shear wave interference as a key mechanism to TBI, by identifying localised regions of the brain exhibiting high strains in a comprehensive finite element (FE) head model. We improved a magnetic resonance imaging (MRI) voxel-based mesh model of the head by introducing key meningeal membranes (dura mater, falx cerebri and tentorium cerebelli). We used this model to identify regions of interest through modal analysis and investigate the shear wave interference mechanism by transient modal dynamic analysis (TMDA) and the traditional explicit direct integration method (EDIM) under frontal impact loading scenarios. TMDA is a novel procedure for 3D head models and allows investigation into the influence of individual deformation modes on the overall system response. Results show that falx cerebri and tentorium cerebelli play pivotal roles in the interference process, with some brain regions exhibiting amplification of strains 10-20 ms after impact. These strains are seen to be higher than those at the coup and counter-coup sites.},
author = {Joldes, Grand R and Lanzara, Alesio L and Wittek, Adam and Doyle, Barry and Miller, Karol},
booktitle = {Comput. Biomech. Med. Imaging, Model. Comput.},
doi = {10.1007/978-3-319-28329-6_16},
isbn = {9783319283296},
keywords = {Interference,Shear waves,Transient modal dynamic analysis,Traumatic brain injury},
month = {jan},
pages = {177--186},
publisher = {Springer International Publishing},
title = {{Traumatic brain injury: An investigation into shearwaves interference effects}},
year = {2016}
}
@article{nakae2016,
abstract = {Archaeal NucS nuclease was thought to degrade
the single-stranded region of branched DNA, which contains
flapped and splayed DNA. However, recent findings
indicated that EndoMS, the orthologous enzyme of NucS,
specifically cleaves double-stranded DNA (dsDNA) containing
mismatched bases. In this study, we determined the
structure of the EndoMS-DNA complex. The complex structure
of the EndoMS dimer with dsDNA unexpectedly revealed that
the mismatched bases were flipped out into binding sites,
and the overall architecture most resembled that of
restriction enzymes. The structure of the apo form was
similar to the reported structure of Pyrococcus abyssi
NucS, indicating that movement of the C-terminal domain
from the resting state was required for activity. In
addition, a model of the EndoMS-PCNA-DNA complex was
preliminarily verified with electron microscopy. The
structures strongly support the idea that EndoMS acts in a
mismatch repair pathway.},
author = {Nakae, Setsu and Hijikata, Atsushi and Tsuji, Toshiyuki and Yonezawa, Kouki and ichi Kouyama, Ken and Mayanagi, Kouta and Ishino, Sonoko and Ishino, Yoshizumi and Shirai, Tsuyoshi},
doi = {10.1016/J.STR.2016.09.005},
issn = {0969-2126},
journal = {Structure},
keywords = {DNA metabolism,DNA repair,protein modeling,protein-protein interaction,structural bioinformatics},
month = {nov},
number = {11},
pages = {1960--1971},
pmid = {27773688},
publisher = {Cell Press},
title = {{Structure of the EndoMS-DNA Complex as Mismatch Restriction Endonuclease}},
volume = {24},
year = {2016}
}
@article{marais2018,
abstract = {Biological systems are dynamical, constantly exchanging energy and matter with the environment in order to maintain the non-equilibrium state synonymous with living. Developments in observational t...},
author = {Marais, Adriana and Adams, Betony and Ringsmuth, Andrew K and Ferretti, Marco and Gruber, J Michael and Hendrikx, Ruud and Schuld, Maria and Smith, Samuel L and Sinayskiy, Ilya and Kr{\"{u}}ger, Tjaart P J and Petruccione, Francesco and van Grondelle, Rienk},
doi = {10.1098/rsif.2018.0640},
issn = {17425662},
journal = {J. R. Soc. Interface},
keywords = {artificial photosynthesis,charge transfer,enzyme catalysis,light harvesting,quantum technology,sensing},
month = {nov},
number = {148},
pmid = {30429265},
publisher = {The Royal Society},
title = {{The future of quantum biology}},
volume = {15},
year = {2018}
}
@article{erbas2015,
author = {Erbas-Cakmak, Sundus and Leigh, David A and McTernan, Charlie T and Nussbaumer, Alina L},
doi = {10.1021/acs.chemrev.5b00146},
issn = {15206890},
journal = {Chem. Rev.},
month = {sep},
number = {18},
pages = {10081--10206},
pmid = {26346838},
publisher = {American Chemical Society},
title = {{Artificial Molecular Machines}},
volume = {115},
year = {2015}
}
@article{10.1016/J.NEURES.2015.01.008,
abstract = {The common marmoset (. Callithrix jacchus) has been valuable as a primate model in biomedical research. Interest in this species has grown recently, in part due to the successful demonstration of transgenic marmosets. Here we examine the prospects of the marmoset model for visual neuroscience research, adopting a comparative framework to place the marmoset within a broader evolutionary context. The marmoset's small brain bears most of the organizational features of other primates, and its smooth surface offers practical advantages over the macaque for areal mapping, laminar electrode penetration, and two-photon and optical imaging. Behaviorally, marmosets are more limited at performing regimented psychophysical tasks, but do readily accept the head restraint that is necessary for accurate eye tracking and neurophysiology, and can perform simple discriminations. Their natural gaze behavior closely resembles that of other primates, with a tendency to focus on objects of social interest including faces. Their immaturity at birth and routine twinning also makes them ideal for the study of postnatal visual development. These experimental factors, together with the theoretical advantages inherent in comparing anatomy, physiology, and behavior across related species, make the marmoset an excellent model for visual neuroscience.},
author = {Mitchell, Jude F and Leopold, David A},
doi = {10.1016/J.NEURES.2015.01.008},
issn = {0168-0102},
journal = {Neurosci. Res.},
keywords = {Behavior,Cognition,Comparative,Marmoset,Primate,Vision},
pages = {20--46},
pmid = {25683292},
publisher = {Elsevier},
title = {{The marmoset monkey as a model for visual neuroscience}},
volume = {93},
year = {2015}
}
@article{Tartarelli2006,
abstract = {A negative allometric relationship between body mass (BM) and brain size (BS) can be observed for many vertebrate groups. In the past decades, researchers have proposed several hypotheses to explain this finding, but none is definitive and some are possibly not mutually exclusive. Certain species diverge markedly (positively or negatively) from the mean of the ratio BM/BS expected for a particular taxonomic group. It is possible to define encephalization quotient (EQ) as the ratio between the actual BS and the expected brain size. Several cetacean species show higher EQs compared to all primates, except modern humans. The process that led to big brains in primates and cetaceans produced different trajectories, as shown by the organizational differences observed in every encephalic district (e.g., the cortex). However, these two groups both convergently developed complex cognitive abilities. The comparative study on the trajectories through which the encephalization process has independently evolved in primates and cetaceans allows a critical appraisal of the causes, the time and the mode of quantitative and qualitative development of the brain in our species and in the hominid evolutionary lineage. {\textcopyright}Springer Science + Business Media B.V. 2007.},
author = {Tartarelli, G and Bisconti, M},
doi = {10.1007/S11598-006-9027-4},
issn = {1824310X},
journal = {Hum. Evol.},
keywords = {Allometry,Cortex,Delphinidae,Encephalization quotient,Human evolution},
month = {aug},
number = {3-4},
pages = {275--287},
publisher = {Springer Netherlands},
title = {{Trajectories and constraints in brain evolution in primates and cetaceans}},
volume = {21},
year = {2006}
}
@article{modrich2016,
author = {Modrich, Paul},
doi = {10.1002/ANIE.201601412},
issn = {1521-3773},
journal = {Angew. Chemie Int. Ed.},
keywords = {DNA repair,Nobel lecture,endonucleases,mismatch},
month = {jul},
number = {30},
pages = {8490--8501},
pmid = {27198632},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Mechanisms in E. coli and Human Mismatch Repair (Nobel Lecture)}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1002/anie.201601412 https://onlinelibrary.wiley.com/doi/abs/10.1002/anie.201601412 https://onlinelibrary.wiley.com/doi/10.1002/anie.201601412},
volume = {55},
year = {2016}
}
@article{Sun2014,
abstract = {The size and extent of folding of the mammalian cerebral cortex are important factors that influence a species' cognitive abilities and sensorimotor skills. Studies in various animal models and in humans have provided insight into the mechanisms that regulate cortical growth and folding. Both protein-coding genes and microRNAs control cortical size, and recent progress in characterizing basal progenitor cells and the genes that regulate their proliferation has contributed to our understanding of cortical folding. Neurological disorders linked to disruptions in cortical growth and folding have been associated with novel neurogenetic mechanisms and aberrant signalling pathways, and these findings have changed concepts of brain evolution and may lead to new medical treatments for certain disorders. {\textcopyright}2014 Macmillan Publishers Limited.},
author = {Sun, Tao and Hevner, Robert F},
doi = {10.1038/NRN3707},
issn = {1471-0048},
journal = {Nat. Rev. Neurosci.},
keywords = {Animals,Biological Evolution,Cerebral Cortex / growth {\&} development*,Extramural,Humans,MEDLINE,N.I.H.,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Neural Stem Cells / physiology,Non-U.S. Gov't,PMC4107216,PubMed Abstract,Research Support,Review,Robert F Hevner,Tao Sun,doi:10.1038/nrn3707,pmid:24646670},
month = {jul},
number = {4},
pages = {217--232},
pmid = {24646670},
publisher = {Nat Rev Neurosci},
title = {{Growth and folding of the mammalian cerebral cortex: from molecules to malformations}},
url = {https://pubmed.ncbi.nlm.nih.gov/24646670/},
volume = {15},
year = {2014}
}
@article{Alvarez1990,
abstract = {As adult body mass is reached fighting force is greater, consequently horn growth in male Spanish ibex must compensate to minimize breakage. This is done by increasing the value of the second moment of the area at the base of horns, which keeps the maximum horn-bending stress low. The most frequent, and harmless, types of conventional fighting probably serve as reliable tests of the fighting ability of an animal. Contenders resist dangerous rear clashes by their body mass and absorb the energy of fighting and prevent skull rotation by contraction of their neck muscles. -from Author},
author = {Alvarez, F},
doi = {10.2307/1381801},
issn = {00222372},
journal = {J. Mammal.},
number = {4},
pages = {608--616},
title = {{Horns and fighting in male Spanish ibex, Capra pyrenaica}},
volume = {71},
year = {1990}
}
@article{Hore2016,
abstract = {Although it has been known for almost half a century that migratory birds can detect the direction of the Earth's magnetic field, the primary sensory mechanism behind this remarkable feat is still ...},
author = {Hore, P J and Mouritsen, Henrik},
doi = {10.1146/ANNUREV-BIOPHYS-032116-094545},
issn = {19361238},
journal = {https://doi.org/10.1146/annurev-biophys-032116-094545},
keywords = {cryptochrome,magnetic compass,magnetic-field effects,migratory birds,retina,spin chemistry},
month = {jul},
pages = {299--344},
pmid = {27216936},
publisher = {Annual Reviews},
title = {{The Radical-Pair Mechanism of Magnetoreception}},
volume = {45},
year = {2016}
}
@article{hao2020,
abstract = {DNA mismatch repair (MMR), the guardian of the genome, commences when MutS identifies a mismatch and recruits MutL to nick the error-containing strand, allowing excision and DNA resynthesis. Dominant MMR models posit that after mismatch recognition, ATP converts MutS to a hydrolysis-independent, diffusive mobile clamp that no longer recognizes the mismatch. Little is known about the postrecognition MutS mobile clamp and its interactions with MutL. Two disparate frameworks have been proposed: One in which MutS–MutL complexes remain mobile on the DNA, and one in which MutL stops MutS movement. Here we use single-molecule FRET to follow the postrecognition states of MutS and the impact of MutL on its properties. In contrast to current thinking, we find that after the initial mobile clamp formation event, MutS undergoes frequent cycles of mismatch rebinding and mobile clamp reformation without releasing DNA. Notably, ATP hydrolysis is required to alter the conformation of MutS such that it can recognize the mismatch again instead of bypassing it; thus, ATP hydrolysis licenses the MutS mobile clamp to rebind the mismatch. Moreover, interaction with MutL can both trap MutS at the mismatch en route to mobile clamp formation and stop movement of the mobile clamp on DNA. MutS's frequent rebinding of the mismatch, which increases its residence time in the vicinity of the mismatch, coupled with MutL's ability to trap MutS, should increase the probability that MutS–MutL MMR initiation complexes localize near the mismatch.},
author = {Hao, Pengyu and LeBlanc, Sharonda J and Case, Brandon C and Elston, Timothy C and Hingorani, Manju M and Erie, Dorothy A and Weninger, Keith R},
doi = {10.1073/pnas.1918517117},
issn = {10916490},
journal = {Proc. Natl. Acad. Sci. U. S. A.},
keywords = {MMR,Mismatch repair,MutS,SmFRET},
month = {jul},
number = {30},
pages = {17775--17784},
pmid = {32669440},
publisher = {National Academy of Sciences},
title = {{Recurrent mismatch binding by MutS mobile clamps on DNA localizes repair complexes nearby}},
volume = {117},
year = {2020}
}
@article{Gennarelli1987,
abstract = {DIFFUSE AXONAL INJURY (DAI) is a brain injury characterized by prolonged traumatic coma not due to mass lesions that has dysfunction or structural damage to brain axons. DAI can be produced by inertial loading of the head in a centroidal or non-centroidal manner. This paper compares the effect of varying the direction of head movement on the severity of DAI. Three groups of 13 monkeys are presented, each subjected to a single non-impact distributed inertial acceleration pulse with head motion constrained to a single plane. In groups 1 and 3, non-centroidal acceleration was produced in the sagittal (rotation about the y axis) and coronal (about the x axis) planes respectively, with the center of rotation in the lower cervical spine. Group 2 was subjected to centroidal acceleration in the horizontal plane (z axis). Deceleration pulse duration (6-8 msec), peak angular deceleration (1-2 × 105 rad/sec2) and angular velocity (475-510 rad/sec) were comparable in each group. Results show that traumatic coma is longest in group 3, shortest in group 1, with group 2 intermediate. The percent of animals still in coma at 1 hour was 0, 30 and 100 in groups 1, 2 and 3 respectively. Pathologic analysis of axonal damage showed a similar difference and was more prevalent and more widespread in group 3 than in group 2, with group 1 having the least damage. Axonal damage of mild, moderate and severe degree was present respectively in 56{\%}, 0, 0 of group 1, 10{\%}, 90{\%}, 0 in group 2 and 0, 12{\%}, 88{\%} of group 3. Brain stem damage was seen almost exclusively in group 3. All differences were significant at the p{\textless}0.05 level. These findings demonstrate 1) that the direction of brain motion is important in the amount of axonal brain damage produced by inertial loading, 2) that lateral head motions are more injurious than horizontal or sagittal, 3) that pure centroidal acceleration can be produced experimentally.},
author = {Gennarelli, Thomas A and Thibault, Lawrence E and Tomei, G and Wiser, R and Graham, D and Adams, J},
issn = {0148-7191},
journal = {SAE Tech. Pap.},
month = {nov},
publisher = {SAE International},
title = {{Directional Dependence of Axonal Brain Injury due to Centroidal and Non-Centroidal Acceleration}},
url = {https://doi.org/10.4271/872197},
year = {1987}
}
@article{Elias1969,
abstract = {The surface areas of the cerebral cortex excluding achipallium of 20 human, 11 cetacean, 6 carnivore, and 5 marsupial brains were determined by stereological methods. There exist rather strict relationships between volume, length of superficially exposed gyri, and cortical surface area.},
author = {Elias, Hans and Schwartz, David},
doi = {10.1126/SCIENCE.166.3901.111},
issn = {0036-8075},
journal = {Sci. (80-. ).},
keywords = {Animals,Carnivora,Cerebral Cortex / anatomy {\&} histology*,Cetacea,D Schwartz,H Elias,Humans,MEDLINE,Marsupialia,Methods,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,PubMed Abstract,Species Specificity*,Stereotaxic Techniques,Surface Properties,doi:10.1126/science.166.3901.111,pmid:4897390},
number = {3901},
pages = {111--113},
pmid = {4897390},
publisher = {Science},
title = {{Surface areas of the cerebral cortex of mammals determined by stereological methods}},
url = {https://pubmed.ncbi.nlm.nih.gov/4897390/},
volume = {166},
year = {1969}
}
@article{Hoeksema2021,
abstract = {Comparative animal studies of complex behavioural traits, and their neurobiological underpinnings, can increase our understanding of their evolution, including in humans. Vocal learning, a potentia...},
author = {Hoeksema, Nienke and Verga, Laura and Mengede, Janine and Roessel, Corn{\'{e}} Van and Villanueva, Stella and Salazar-Casals, Anna and Rubio-Garcia, Ana and {\'{C}}ur{\v{c}}i{\'{c}}-Blake, Branislava and Vernes, Sonja C and Ravignani, Andrea},
issn = {14712970},
journal = {Philos. Trans. R. Soc. B},
keywords = {FoxP2,Halichoerus grypus,bioacoustics,comparative neuroanatomy,language evolution,magnetic resonance imaging},
month = {jul},
number = {1836},
pmid = {34482729},
publisher = {The Royal Society},
title = {{Neuroanatomy of the grey seal brain: bringing pinnipeds into the neurobiological study of vocal learning}},
url = {https://royalsocietypublishing.org/doi/10.1098/rstb.2020.0252},
volume = {376},
year = {2021}
}
@article{akaike2013,
abstract = {Information on the interfacial electronic structure in
organic photovoltaics (OPVs) is essential for fully
understanding features of device operation such as the
photocurrent generation and relative energy band offsets at
the donor/acceptor interface, which directly affect the
open circuit voltage (Voc). Kelvin probe (KP) measurements
fully reveal the energy level alignment in a prototype OPV
with a copper phthalocyanine (CuPc)/fullerene (C60) planar
heterojunction. Energy level pinning at the CuPc/C 60
junction fixes the energy band offsets of C60. A downward
energy shift of about 0.9 eV appears at the C60/
bathocuproine junction, which may act as a hole-blocking
barrier. A combination of KP and current density-voltage
measurements indicates that photocurrent generation depends
strongly on the magnitude of the upward energy shift at the
CuPc/C60 junction. The dependence of Voc on the substrate
work function is also discussed in terms of the energy
level alignment at indium tin oxide/CuPc/C60 junctions.
{\textcopyright}2012 Elsevier B.V. All rights reserved.},
author = {Akaike, Kouki and Kubozono, Yoshihiro},
doi = {10.1016/J.ORGEL.2012.09.025},
issn = {1566-1199},
journal = {Org. Electron.},
keywords = {Donor/acceptor interface,Energy level alignment,Interfacial electronic structure,Kelvin probe method,Organic photovoltaics},
month = {jan},
number = {1},
pages = {1--7},
publisher = {North-Holland},
title = {{Correlation between energy level alignment and device performance in planar heterojunction organic photovoltaics}},
volume = {14},
year = {2013}
}
@article{10.1111/MMS.12906,
author = {Totterdell, John A and Wellard, Rebecca and Reeves, Isabella M and Elsdon, Brodie and Markovic, Pia and Yoshida, Machi and Fairchild, Ashleigh and Sharp, Gemma and Pitman, Robert L},
doi = {10.1111/MMS.12906},
issn = {1748-7692},
journal = {Mar. Mammal Sci.},
month = {jul},
number = {3},
pages = {1286--1301},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{The first three records of killer whales (Orcinus orca) killing and eating blue whales (Balaenoptera musculus)}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1111/mms.12906 https://onlinelibrary.wiley.com/doi/abs/10.1111/mms.12906 https://onlinelibrary.wiley.com/doi/10.1111/mms.12906},
volume = {38},
year = {2022}
}
@article{jiricny2006,
abstract = {Mismatch repair improves the fidelity of DNA replication
and affects recombination, DNA-damage signalling, apoptosis
and certain cell-type-specific processes of DNA metabolism.
Intriguingly, the same system that guards genomic
instability on the one hand contributes to cell death on
the other. By removing biosynthetic errors from newly
synthesized DNA, mismatch repair (MMR) improves the
fidelity of DNA replication by several orders of magnitude.
Loss of MMR brings about a mutator phenotype, which causes
a predisposition to cancer. But MMR status also affects
meiotic and mitotic recombination, DNA-damage signalling,
apoptosis and cell-type-specific processes such as
class-switch recombination, somatic hypermutation and
triplet-repeat expansion. This article reviews our current
understanding of this multifaceted DNA-repair system in
human cells.},
author = {Jiricny, Josef},
doi = {10.1038/nrm1907},
issn = {1471-0080},
journal = {Nat. Rev. Mol. Cell Biol.},
keywords = {Biochemistry,Cancer Research,Cell Biology,Developmental Biology,Life Sciences,Stem Cells,general},
month = {apr},
number = {5},
pages = {335--346},
pmid = {16612326},
publisher = {Nature Publishing Group},
title = {{The multifaceted mismatch-repair system}},
url = {https://www.nature.com/articles/nrm1907},
volume = {7},
year = {2006}
}
@article{Hill2005,
abstract = {Rapidly advancing knowledge of genome structure and sequence enables new means for the analysis of specific DNA changes associated with the differences between the human brain and that of other mammals. Recent studies implicate evolutionary changes in messenger RNA and protein expression levels, as well as DNA changes that alter amino acid sequences. We can anticipate having a systematic catalogue of DNA changes in the lineage leading to humans, but an ongoing challenge will be relating these changes to the anatomical and functional differences between our brain and that of our ancient and more recent ancestors.},
author = {Hill, Robert Sean and Walsh, Christopher A},
doi = {10.1038/nature04103},
issn = {1476-4687},
journal = {Nature},
keywords = {Humanities and Social Sciences,Science,multidisciplinary},
month = {jul},
number = {7055},
pages = {64--67},
pmid = {16136130},
publisher = {Nature Publishing Group},
title = {{Molecular insights into human brain evolution}},
url = {https://www.nature.com/articles/nature04103},
volume = {437},
year = {2005}
}
@article{charles2015,
abstract = {Mismatches generated during eukaryotic nuclear DNA
replication are removed by two evolutionarily conserved
error correction mechanisms acting in series, proofreading
and mismatch repair (MMR). Defects in both processes are
associated with increased susceptibility to cancer. To
better understand these processes, we have quantified base
selectivity, proofreading and MMR during nuclear DNA
replication in Saccharomyces cerevisiae. In the absence of
proofreading and MMR, the primary leading and lagging
strand replicases, polymerase e{\{}open{\}} and polymerase
{\$}\backslashbackslashbackslashbackslashbackslashdelta{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}respectively, synthesize DNA in vivo with somewhat
different error rates and specificity, and with apparent
base selectivity that is more than 100 times higher than
measured in vitro. Moreover, leading and lagging strand
replication fidelity rely on a different balance between
proofreading and MMR. On average, proofreading contributes
more to replication fidelity than does MMR, but their
relative contributions vary from nearly all proofreading of
some mismatches to mostly MMR of other mismatches. Thus
accurate replication of the two DNA strands results from a
non-uniform and variable balance between error prevention,
proofreading and MMR.},
author = {{St Charles}, Jordan A and Liberti, Sascha E and Williams, Jessica S and Lujan, Scott A and Kunkel, Thomas A},
doi = {10.1016/J.DNAREP.2015.04.006},
issn = {1568-7864},
journal = {DNA Repair (Amst).},
keywords = {DNA polymerase,Genome stability,Mutation rate,Replication fidelity},
month = {jul},
pages = {41--51},
pmid = {25996407},
publisher = {Elsevier},
title = {{Quantifying the contributions of base selectivity, proofreading and mismatch repair to nuclear DNA replication in Saccharomyces cerevisiae}},
volume = {31},
year = {2015}
}
@incollection{ciliberto2018,
abstract = {We summarize recent experimental and theoretical progress
achieved in the physics of information. We highlight the
intimate connection existing between information and energy
from Maxwell's demon and Szilard's engine to Landauer's
erasure principle. We focus both on classical and quantum
systems and conclude by discussing applications in
engineering and biology.},
author = {Ciliberto, Sergio and Lutz, Eric},
booktitle = {Energy Limits Comput. A Rev. Landauer's Princ. Theory Exp.},
doi = {10.1007/978-3-319-93458-7_5},
month = {jan},
pages = {155--175},
publisher = {Springer International Publishing},
title = {{The physics of information: From Maxwell to Landauer}},
url = {https://link.springer.com/chapter/10.1007/978-3-319-93458-7{\_}5},
year = {2018}
}
@article{mcfadden2018,
abstract = {Quantum biology is usually considered to be a new discipline, arising from recent research that suggests that biological phenomena such as photosynthesis, enzyme catalysis, avian navigation or olfa...},
author = {McFadden, Johnjoe and Al-Khalili, Jim},
doi = {10.1098/rspa.2018.0674},
issn = {14712946},
journal = {Proc. R. Soc. A},
keywords = {history of physics,quantum biology,quantum coherence,tunnelling},
month = {dec},
number = {2220},
publisher = {The Royal Society Publishing},
title = {{The origins of quantum biology}},
volume = {474},
year = {2018}
}
@article{Reep1990,
abstract = {Neuroanatomical structure was examined in the brains of West Indian manatees {\textless}i{\textgreater}(Trichechus manatus) {\textless}/i{\textgreater}using computer-based morphometric methods. Although manatees have a small relative brain size, volume estimates of the major brain regions indicate that the telencephalon comprises 71{\%} of totalbrain volume and is 90{\%} cerebral cortex. These values are comparable to those seen among a diversity of taxa having large relative brain size, including many primates. Manatee brains also exhibit well-defined cortical lamination. The measured gyration index (an index of cortical folding) was 1.06, representing a highly lissencephalic condition. These findings demonstrate that small relative brain size and lissencephaly do not constrain the elaboration of internal brain structures. The marked lissencephalic condition is unusual for brains of this absolute size range, and may be related to the thickness of the cortical gray matter and underlying white matter.},
author = {Reep, Roger L and O'Shea, Thomas J},
doi = {10.1159/000115866},
issn = {0006-8977},
journal = {Brain. Behav. Evol.},
keywords = {233939,Behavior and Evolution 1990,Brain,Brain anatomy,Lissencephaly,Manatees,Morphometry,No. 4,Sirenia,Vol. 35},
number = {4},
pages = {185--194},
pmid = {2379080},
publisher = {Karger Publishers},
title = {{Regional Brain Morphometry and Lissencephaly in the Sirenia}},
url = {https://www.karger.com/Article/FullText/115866 https://www.karger.com/Article/Abstract/115866},
volume = {35},
year = {1990}
}
@article{10.1016/J.ACTBIO.2021.07.044,
abstract = {The folding of tissues/organs into complex shapes is a common phenomenon that occurs in organisms such as animals and plants, and is both structurally and functionally important. Deciphering the process of tissue folding and applying this knowledge to engineer folded systems would significantly advance the field of tissue engineering. Although early studies focused on investigating the biochemical signaling events that occur during the folding process, the physical or mechanical aspects of the process have received increasing attention in recent years. In this review, we will summarize recent findings on the mechanical aspects of folding and introduce strategies by which folding can be controlled in vitro. Emphasis will be placed on the folding events triggered by mechanical effects at the cellular and tissue levels and on the different cell- and biomaterial-based approaches used to recapitulate folding. Finally, we will provide a perspective on the development of engineering tissue folding toward preclinical and clinical translation. Statement of significance: Tissue folding is a common phenomenon in a variety of organisms including human, and has been shown to serve important structural and functional roles. Understanding how folding forms and applying the concept in tissue engineering would represent an advance of the research field. Recently, the physical or mechanical aspect of tissue folding has gained increasing attention. In this review, we will cover recent findings of the mechanical aspect of folding mechanisms, and introduce strategies to control the folding process in vitro. We will also provide a perspective on the future development of the field towards preclinical and clinical translation of various bio fabrication technologies.},
author = {Zhu, Yanlun and Deng, Shuai and Zhao, Xiaoyu and Xia, Guanggai and Zhao, Ruike and Chan, Hon Fai},
doi = {10.1016/J.ACTBIO.2021.07.044},
issn = {1742-7061},
journal = {Acta Biomater.},
month = {oct},
pages = {32--42},
pmid = {34325076},
publisher = {Elsevier},
title = {{Deciphering and engineering tissue folding: A mechanical perspective}},
volume = {134},
year = {2021}
}
@article{Woodward2018,
abstract = {We present a new 3D digital brain atlas of the non-human primate, common marmoset monkey (Callithrix jacchus), with MRI and coregistered Nissl histology data. To the best of our knowledge this is the first comprehensive digital 3D brain atlas of the common marmoset having normalized multi-modal data, cortical and sub-cortical segmentation, and in a common file format (NIfTI). The atlas can be registered to new data, is useful for connectomics, functional studies, simulation and as a reference. The atlas was based on previously published work but we provide several critical improvements to make this release valuable for researchers. Nissl histology images were processed to remove illumination and shape artifacts and then normalized to the MRI data. Brain region segmentation is provided for both hemispheres. The data is in the NIfTI format making it easy to integrate into neuroscience pipelines, whereas the previous atlas was in an inaccessible file format. We also provide cortical, mid-cortical and white matter boundary segmentations useful for visualization and analysis. Machine-accessible metadata file describing the reported data (ISA-Tab format)},
author = {Woodward, Alexander and Hashikawa, Tsutomu and Maeda, Masahide and Kaneko, Takaaki and Hikishima, Keigo and Iriki, Atsushi and Okano, Hideyuki and Yamaguchi, Yoko},
doi = {10.1038/sdata.2018.9},
issn = {2052-4463},
journal = {Sci. Data},
keywords = {Anatomy,Histology,Magnetic resonance imaging,Neuroscience},
month = {jul},
number = {1},
pages = {1--12},
pmid = {29437168},
publisher = {Nature Publishing Group},
title = {{The Brain/MINDS 3D digital marmoset brain atlas}},
url = {https://www.nature.com/articles/sdata20189},
volume = {5},
year = {2018}
}
@article{10.1007/BF03012018,
abstract = {To determine the densities of cerebrospinal fluid (CSF) in patients for surgery under spinal anaesthesia. The densities of the CSF were compared with the densities of local anaesthestic solutions and their mixtures with commonly used spinal opioids. One ml of CSF was collected from 131 consecutive patients that consented to the study at the time of spinal anaesthesia. Densities were measured at 37°C in a Density Meter that displayed density to the fourth decimal point and was accurate to 0.00003 g{\textperiodcentered}ml−1 The densities of a selection of spinal anaesthetic drugs were also measured. The mean CSF density in the study population was 1.00059 ± SD 0.00020. In men of all ages, the mean CSF density was 1.00067 ± 0.0001 8 g{\textperiodcentered}ml−1; in postmenopausal women 1.00060 ± 0.00015 g{\textperiodcentered}ml−1; in premenopausal non-pregnant women 1.00047 ± 0.00076 g{\textperiodcentered}ml−1; and in pregnant women 1.00033 ± 0.00010 g{\textperiodcentered}ml−1 There were differences between the CSF densities in pregnant women compared with men (P = 0.0001), postmenopausal women (P = 0.0001) and non-pregnant premenopausal women (P = 0.03). Local anaesthetic solutions that contain sugar (glucose or dextrose) were all hyperbaric. In the absence of sugar, all local anaesthetic solutions were hypobaric except for lidocaine CO2 which was slightly hyperbaric. Opioids were all hypobaric except meperidine which was hyperbaric. Pregnant women have slightly lower CSF densities than do men and postmenopausal women, and non-pregnant premanopausal women. In the absence of sugar all spinal anaesthetic solutions measured were hypobaric except for lidocaine CO2 and meperidine, both of which were hyperbaric.},
author = {Lui, Anne C P and Polis, Tomasz Z and Cicutti, Nicholas J},
doi = {10.1007/BF03012018},
issn = {1496-8975},
journal = {Can. J. Anaesth.},
keywords = {Anesthesiology,Cardiology,Intensive / Critical Care Medicine,Pain Medicine,Pediatrics,Pneumology/Respiratory System},
number = {4},
pages = {297--303},
pmid = {9597201},
publisher = {Springer},
title = {{Densities of cerebrospinal fluid and spinal anaesthetic solutions in surgical patients at body temperature}},
url = {https://link.springer.com/article/10.1007/BF03012018},
volume = {45},
year = {1998}
}
@book{bransden_joachain,
abstract = {2nd ed. Revised edition of: Introduction to quantum
mechanics. 1989. The origins of quantum theory -- The wave
function and the uncertainty principle -- The Schrodinger
equation -- One-dimensional examples -- The formalism of
quantum mechanics -- Angular momentum -- The Schrodinger
equation in three dimensions -- Approximation methods for
stationary problems -- Approximation methods for
time-dependent problems -- Several- and many-particle
systems -- The interaction of quantum systems with
radiation -- The interaction of quantum systems with
external electric and magnetic fields -- Quantum collision
theory -- Quantum statistics -- Relativistic quantum
mechanics -- Further applications of quantum mechanics --
Measurement and interpretation.},
author = {Bransden, B H and Joachain, C J},
isbn = {0582356911},
pages = {223},
publisher = {Pearson/Prentice Hall},
title = {{Quantum mechanics}},
year = {2000}
}
@article{Harada2001,
abstract = {Environmental electromagnetic fields have been implicated in human cancers. We examined whether high extremely low frequency (ELF) AC magnetic fields could affect DNA synthesis, transcription or repair, using in vitro model systems with defined sequences. The rate and fidelity of DNA polymerase catalyzed DNA synthesis, as well as of RNA polymerase catalyzed RNA synthesis, were not statistically significantly affected by 60 Hz 0.25-0.5 Tesla magnetic fields. The efficiency of mutS dependent mismatch repair with human cell extracts was also not affected by the magnetic field exposure. The results suggest that the core processes related to the transmission of genetic information are stable under high ELF magnetic fields. {\textcopyright}2001 Wiley-Liss, Inc.},
author = {Harada, Shin Ichi and Yamada, Sotoshi and Kuramata, Osamu and Gunji, Yoshirou and Kawasaki, Masatoshi and Miyakawa, Tomokazu and Yonekura, Hideto and Sakurai, Shigeru and Bessho, Kazuo and Hosono, Ryuji and Yamamoto, Hiroshi},
doi = {10.1002/BEM.48},
issn = {1521-186X},
journal = {Bioelectromagnetics},
keywords = {60 Hz magnetic fields,DNA polymerase,RNA polymerase,catalyzed reaction,cell extracts,in vitro enzyme,mutS},
month = {may},
number = {4},
pages = {260--266},
pmid = {11298387},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Effects of high ELF magnetic fields on enzyme-catalyzed DNA and RNA synthesis in vitro and on a cell-free DNA mismatch repair}},
volume = {22},
year = {2001}
}
@article{london2021,
abstract = {The pathogenic consequences of 369 unique human HsMLH1
missense variants has been hampered by the lack of a
detailed function in mismatch repair (MMR). Here
single-molecule images show that HsMSH2-HsMSH6 provides a
platform for HsMLH1-HsPMS2 to form a stable sliding clamp
on mismatched DNA. The mechanics of sliding clamp
progression solves a significant operational puzzle in MMR
and provides explicit predictions for the distribution of
clinically relevant HsMLH1 missense mutations.},
author = {London, James and Mart{\'{i}}n-L{\'{o}}pez, Juana and Yang, Inho and Liu, Jiaquan and Lee, Jong Bong and Fishel, Richard},
doi = {10.1073/PNAS.2019215118},
issn = {10916490},
journal = {Proc. Natl. Acad. Sci.},
keywords = {HNPCC,Lynch syndrome,Mismatch repair,Single molecule,Sliding clamp},
month = {mar},
number = {9},
pages = {e2019215118},
pmid = {33619096},
publisher = {Proceedings of the National Academy of Sciences},
title = {{Linker domain function predicts pathogenic MLH1 missense variants}},
url = {https://www.pnas.org/doi/abs/10.1073/pnas.2019215118},
volume = {118},
year = {2021}
}
@article{sancar1999,
author = {Sancar, A},
doi = {10.1038/6753},
issn = {1546-1718},
journal = {Nat. Genet.},
keywords = {Agriculture,Animal Genetics and Genomics,Biomedicine,Cancer Research,Gene Function,Human Genetics,general},
number = {3},
pages = {247--249},
pmid = {10080168},
publisher = {Nature Publishing Group},
title = {{Excision repair invades the territory of mismatch repair}},
url = {https://www.nature.com/articles/ng0399{\_}247},
volume = {21},
year = {1999}
}
@article{lee2012,
abstract = {Knowledge of the rate and nature of spontaneous mutation is fundamental to understanding evolutionary and molecular processes. In this report, we analyze spontaneous mutations accumulated over thousands of generations by wild-type Escherichia coli and a derivative defective in mismatch repair (MMR), the primary pathway for correcting replication errors. The major conclusions are (i) the mutation rate of a wild-type E. coli strain is ∼1 × 10 -3 per genome per generation; (ii) mutations in the wild-type strain have the expected mutational bias for G:C {\textgreater}A:T mutations, but the bias changes to A:T {\textgreater}G:C mutations in the absence of MMR; (iii) during replication, A:T {\textgreater}G:C transitions preferentially occur with A templating the lagging strand and T templating the leading strand, whereas G:C {\textgreater}A:T transitions preferentially occur with C templating the lagging strand and G templating the leading strand; (iv) there is a strong bias for transition mutations to occur at 5′ApC3′/3′TpG5′sites (where bases 5′A and 3′T are mutated) and, to a lesser extent, at 5′GpC3′/3′CpG5′ sites (where bases 5′G and 3′C are mutated); (v) although the rate of small (≤4 nt) insertions and deletions is high at repeat sequences, these events occur at only 1/10th the genomic rate of base-pair substitutions. MMR activity is genetically regulated, and bacteria isolated from nature often lack MMR capacity, suggesting that modulation of MMR can be adaptive. Thus, comparing results from the wild-type and MMR-defective strains may lead to a deeper understanding of factors that determine mutation rates and spectra, how these factors may differ among organisms, and how they may be shaped by environmental conditions.},
author = {Lee, Heewook and Popodi, Ellen and Tang, Haixu and Foster, Patricia L},
doi = {10.1073/PNAS.1210309109},
issn = {00278424},
journal = {Proc. Natl. Acad. Sci.},
keywords = {Evolution,Indels,Mutation accumulation,Mutational hotspots,Neutral mutation},
month = {oct},
number = {41},
pages = {E2774},
pmid = {22991466},
publisher = {Proceedings of the National Academy of Sciences},
title = {{Rate and molecular spectrum of spontaneous mutations in the bacterium Escherichia coli as determined by whole-genome sequencing}},
url = {https://www.pnas.org/doi/abs/10.1073/pnas.1210309109},
volume = {109},
year = {2012}
}
@article{Berman2017,
author = {Berman, Sean and Uhlendorf, Toni L and Mills, David K and Lander, Elliot B and Berman, Mark H and Cohen, Randy W},
journal = {Brain Sci.},
number = {6},
pages = {59},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{Validation of acoustic wave induced traumatic brain injury in rats}},
volume = {7},
year = {2017}
}
@article{10.1098/rsif.2012.0325,
abstract = {Traumatic brain injuries (TBIs) are caused by acceleration
of the skull or exposure to explosive blast, but the
processes by which mechanical loads lead to neurological
injury remain poorly understood. We adapted
motion-sensitive magnetic resonance imaging methods to
measure the motion of the human brain in vivo as the skull
was exposed to harmonic pressure excitation (45, 60 and 80
Hz). We analysed displacement fields to quantify the
transmission, attenuation and reflection of distortional
(shear) waves as well as viscoelastic material properties.
Results suggest that internal membranes, such as the falx
cerebri and the tentorium cerebelli, play a key role in
reflecting and focusing shear waves within the brain. The
skull acts as a low-pass filter over the range of
frequencies studied. Transmissibility of pressure waves
through the skull decreases and shear wave attenuation
increases with increasing frequency. The skull and brain
function mechanically as an integral structure that
insulates internal anatomic features; these results are
valuable for building and validating mathematical models of
this complex and important structural system.
{\textcopyright}2012 The Royal Society.},
author = {Clayton, Erik H and Genin, Guy M and Bayly, Philip V},
doi = {10.1098/RSIF.2012.0325},
issn = {17425662},
journal = {J. R. Soc. Interface},
keywords = {Blast,Displacement,MR elastography,Magnetic resonance imaging,Strain,Traumatic brain injury},
number = {76},
pages = {2899},
pmid = {22675163},
publisher = {The Royal Society},
title = {{Transmission, attenuation and reflection of shear waves in the human brain}},
url = {/pmc/articles/PMC3479912/ /pmc/articles/PMC3479912/?report=abstract https://www.ncbi.nlm.nih.gov/pmc/articles/PMC3479912/},
volume = {9},
year = {2012}
}
@article{leblanc2018,
abstract = {MutS homologs identify base-pairing errors made in DNA
during replication and initiate their repair. In the
presence of adenosine triphosphate, MutS induces DNA
bending upon mismatch recognition and subsequently
undergoes conformational transitions that promote its
interaction with MutL to signal repair. In the absence of
MutL, these transitions lead to formation of a MutS mobile
clamp that can move along the DNA. Previous single-molecule
FRET (smFRET) studies characterized the dynamics of MutS
DNAbinding domains during these transitions. Here, we use
protein-DNA and DNA-DNA smFRET to monitor DNA
conformational changes, and we use kinetic analyses to
correlate DNA and protein conformational changes to one
another and to the steps on the pathway to mobile clamp
formation. The results reveal multiple sequential
structural changes in both MutS and DNA, and they suggest
that DNA dynamics play a critical role in the formation of
the MutS mobile clamp. Taking these findings together with
data from our previous studies, we propose a unified model
of coordinated MutS and DNA conformational changes wherein
initiation of mismatch repair is governed by a balance of
DNA bending/unbending energetics and MutS conformational
changes coupled to its nucleotide binding properties.},
author = {LeBlanc, Sharonda J and Gauer, Jacob W and Hao, Pengyu and Case, Brandon C and Hingorani, Manju M and Weninger, Keith R and Erie, Dorothy A},
doi = {10.1093/NAR/GKY865},
issn = {0305-1048},
journal = {Nucleic Acids Res.},
keywords = {dna,mismatch repair},
month = {nov},
number = {20},
pages = {10782--10795},
pmid = {30272207},
publisher = {Oxford Academic},
title = {{Coordinated protein and DNA conformational changes govern mismatch repair initiation by MutS}},
url = {https://academic.oup.com/nar/article/46/20/10782/5112986},
volume = {46},
year = {2018}
}
@article{10.1159/000063731,
abstract = {What examples of convergence in higher-level complex cognitive characteristics exist in the animal kingdom? In this paper I will provide evidence that convergent intelligence has occurred in two distantly related mammalian taxa. One of these is the order Cetacea (dolphins, whales and porpoises) and the other is our own order Primates, and in particular the suborder anthropoid primates (monkeys, apes, and humans). Despite a deep evolutionary divergence, adaptation to physically dissimilar environments, and very different neuroanatomical organization, some primates and cetaceans show striking convergence in social behavior, artificial 'language' comprehension, and self-recognition ability. Taken together, these findings have important implications for understanding the generality and specificity of those processes that underlie cognition in different species and the nature of the evolution of intelligence. Copyright {\textcopyright}2002 S. Karger AG, Basel.},
author = {Marino, Lori},
doi = {10.1159/000063731},
issn = {00068977},
journal = {Brain. Behav. Evol.},
keywords = {Cetacean,Convergence,Intelligence,Mammal,Primate},
number = {1-2},
pages = {21--32},
pmid = {12097858},
title = {{Convergence of complex cognitive abilities in cetaceans and primates}},
url = {https://www.karger.com/Article/Abstract/63731},
volume = {59},
year = {2002}
}
@article{Prothero1984,
author = {Prothero, J W and Sundsten, J W},
doi = {10.1159/000121313},
issn = {0006-8977},
journal = {Brain. Behav. Evol.},
keywords = {Animals,Cerebral Cortex / anatomy {\&} histology*,Comparative Study,Computers*,Humans,J W Prothero,J W Sundsten,MEDLINE,Mammals,Mice,Models,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Neurological*,Non-U.S. Gov't,P.H.S.,PubMed Abstract,Research Support,U.S. Gov't,doi:10.1159/000121313,pmid:6466964},
number = {2-3},
pages = {152--167},
pmid = {6466964},
publisher = {Brain Behav Evol},
title = {{Folding of the cerebral cortex in mammals. A scaling model}},
url = {https://pubmed.ncbi.nlm.nih.gov/6466964/},
volume = {24},
year = {1984}
}
@article{Manger2012,
abstract = {This study provides quantitative data on the extent of gyrencephaly in the large-brained African elephant and several species of cetaceans (from smaller to larger brained) in comparison with other mammals. Across three mammalian orders (primates, carnivores, and artiodactyls), the species with the larger brains are more gyrencephalic with each order, exhibiting a specific negative allometry. The African elephant, with a 5-kg brain, has a gyrencephalic index (GI) of 3.89, which, though highly gyrencephalic, is not more so than would be predicted for a mammal with a 5-kg brain. The cetaceans had an average GI of 5.43, are the most gyrencephalic mammals studied to date, and are more gyrencephalic than one would predict based on comparison with other mammals. No relationship between brain mass and GI was evident in the cetaceans as seen in other mammals, with all cetaceans showing similar GIs irrespective of brain mass (range of GI 5.23-5.70, range of brain mass 577-5617 g). This is yet another parameter indicating cetaceans to be neuroanatomical outliers. Two species of pinnipeds studied had GIs that were well above those seen for terrestrial carnivores, and the aquatic manatee was close to lissencephalic. Thus, all three groups of marine mammals showed unusual extents of cortical gyrencephaly, indicating a morphological alteration of the telencephalon associated with the return to the marine environment. The analysis suggests that cortical thickness and neuronal density are important factors in determining the extent of gyrencephaly across mammalian species. {\textcopyright}2012 Wiley Periodicals, Inc.},
author = {Manger, Paul R and Prowse, Michelle and Haagensen, Mark and Hemingway, Jason},
doi = {10.1002/CNE.23046},
issn = {1096-9861},
journal = {J. Comp. Neurol.},
keywords = {Afrotheria,Cetacea,Proboscidea,cerebral hemisphere,neocortex,primates},
month = {jul},
number = {11},
pages = {2430--2439},
pmid = {22237903},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Quantitative analysis of neocortical gyrencephaly in African elephants (Loxodonta africana) and six species of cetaceans: Comparison with other mammals}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1002/cne.23046 https://onlinelibrary.wiley.com/doi/abs/10.1002/cne.23046 https://onlinelibrary.wiley.com/doi/10.1002/cne.23046},
volume = {520},
year = {2012}
}
@article{10.3390/BRAINSCI7120164,
abstract = {During the past decade, there has been an increasing interest in early diagnosis and treatment of traumatic brain injuries (TBI) that lead to chronic traumatic encephalopathy (CTE). The subjects involved range from soldiers exposed to concussive injuries from improvised explosive devices (IEDs) to a significant number of athletes involved in repetitive high force impacts. Although the forces from IEDs are much greater by a magnitude than those from contact sports, the higher frequency associated with contact sports allows for more controlled assessment of the mechanism of action. In our study, we report findings in university-level women soccer athletes followed over a period of four and a half years from accession to graduation. Parameters investigated included T1-, T2-, and susceptibility-weighted magnetic resonance images (SWI), IMPACT (Immediate Post-Concussion Assessment and Cognitive Testing), and C3 Logix behavioral and physiological assessment measures. The MRI Studies show several significant findings: first, a marked increase in the width of sulci in the frontal to occipital cortices; second, an appearance of subtle hemorrhagic changes at the base of the sulci; third was a sustained reduction in total brain volume in several soccer players at a developmental time when brain growth is generally seen. Although all of the athletes successfully completed their college degree and none exhibited long term clinical deficits at the time of graduation, the changes documented by MRI represent a clue to the pathological mechanism following an injury paradigm. The authors propose that our findings and those of prior publications support a mechanism of injury in CTE caused by an autoimmune process associated with the release of neural proteins from nerve cells at the base of the sulcus from a water hammer injury effect. As evidence accumulates to support this hypothesis, there are pharmacological treatment strategies that may be able to mitigate the development of long-term disability from TBI.},
author = {Kornguth, Steven and Rutledge, Neal and Perlaza, Gabe and Bray, James and Hardin, Allen},
doi = {10.3390/BRAINSCI7120164},
issn = {2076-3425},
journal = {Brain Sci.},
keywords = {autoimmune disease,brain structure and function,chronic traumatic encephalopathy,concussion,neurofilament release from brain,water hammer effect},
number = {12},
pages = {164},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{A Proposed Mechanism for Development of CTE Following Concussive Events: Head Impact, Water Hammer Injury, Neurofilament Release, and Autoimmune Processes}},
volume = {7},
year = {2017}
}
@book{Marsh2011,
abstract = {Predicting the binding mode of flexible polypeptides to proteins is an important task that falls outside the domain of applicability of most small molecule and protein−protein docking tools. Here, we test the small molecule flexible ligand docking program Glide on a set of 19 non-{\$}\backslashbackslashbackslashbackslashbackslashbackslashalpha{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}-helical peptides and systematically improve pose prediction accuracy by enhancing Glide sampling for flexible polypeptides. In addition, scoring of the poses was improved by post-processing with physics-based implicit solvent MM- GBSA calculations. Using the best RMSD among the top 10 scoring poses as a metric, the success rate (RMSD ≤ 2.0 {\AA}for the interface backbone atoms) increased from 21{\%} with default Glide SP settings to 58{\%} with the enhanced peptide sampling and scoring protocol in the case of redocking to the native protein structure. This approaches the accuracy of the recently developed Rosetta FlexPepDock method (63{\%} success for these 19 peptides) while being over 100 times faster. Cross-docking was performed for a subset of cases where an unbound receptor structure was available, and in that case, 40{\%} of peptides were docked successfully. We analyze the results and find that the optimized polypeptide protocol is most accurate for extended peptides of limited size and number of formal charges, defining a domain of applicability for this approach.},
author = {Marsh, Helene and O'Shea, Thomas J and {Reynolds III}, John E},
booktitle = {Ecol. Conserv. Sirenia},
doi = {10.1017/CBO9781139013277},
month = {jul},
publisher = {Cambridge University Press},
title = {{Ecology and Conservation of the Sirenia}},
year = {2011}
}
@article{10.1111/joa.12789,
author = {Schneider, Nanette Y and Datiche, Fr{\'{e}}d{\'{e}}rique and Coureaud, G{\'{e}}rard},
doi = {10.1111/joa.12789},
issn = {0021-8782},
journal = {J. Anat.},
month = {may},
number = {5},
pages = {747--767},
title = {{Brain anatomy of the 4‐day‐old European rabbit}},
volume = {232},
year = {2018}
}
@article{white2018,
abstract = {There has long been a fascination in the DNA repair
pathways of archaea, for two main reasons. Firstly, many
archaea inhabit extreme environments where the rate of
physical damage to DNA is accelerated. These archaea might
reasonably be expected to have particularly robust or novel
DNA repair pathways to cope with this. Secondly, the
archaea have long been understood to be a lineage distinct
from the bacteria, and to share a close relationship with
the eukarya, particularly in their information processing
systems. Recent discoveries suggest the eukarya arose from
within the archaeal domain, and in particular from lineages
related to the TACK superphylum and Lokiarchaea. Thus,
archaeal DNA repair proteins and pathways can represent a
useful model system. This review focuses on recent advances
in our understanding of archaeal DNA repair processes
including base excision repair, nucleotide excision repair,
mismatch repair and double-strand break repair. These
advances are discussed in the context of the emerging
picture of the evolution and relationship of the three
domains of life.},
author = {White, Malcolm F and Allers, Thorsten},
doi = {10.1093/FEMSRE/FUY020},
issn = {0168-6445},
journal = {FEMS Microbiol. Rev.},
keywords = {archaea,bacteria,dna,dna repair},
month = {jul},
number = {4},
pages = {514--526},
pmid = {29741625},
publisher = {Oxford Academic},
title = {{DNA repair in the archaea—an emerging picture}},
url = {https://academic.oup.com/femsre/article/42/4/514/4993143},
volume = {42},
year = {2018}
}
@article{SchmidtAmBusch2011,
abstract = {The Fenna-Matthews-Olson (FMO) light-harvesting protein connects the outer antenna system (chlorosome/baseplate) with the reaction center complex in green sulfur bacteria. Since its first structure determination in the mid-70s, this pigment-protein complex has become an important model system to study excitation energy transfer. Recently, an additional bacteriochlorophyll a (the eighth) pigment was discovered in each subunit of this homotrimer. Our structure-based calculations of the optical properties of the FMO protein demonstrate that the eighth pigment is the linker to the baseplate, confirming recent suggestions from crystallographic studies. {\textcopyright}2010 American Chemical Society.},
author = {{Schmidt Am Busch}, Marcel and M{\"{u}}h, Frank and {El-Amine Madjet}, Mohamed and Renger, Thomas},
doi = {10.1021/jz101541b},
issn = {19487185},
journal = {J. Phys. Chem. Lett.},
keywords = {Biophysical Chemistry},
month = {jan},
number = {2},
pages = {93--98},
publisher = {American Chemical Society},
title = {{The eighth bacteriochlorophyll completes the excitation energy funnel in the FMO protein}},
volume = {2},
year = {2011}
}
@article{10.1103/PHYSREVAPPLIED.8.044024/FIGURES/12/MEDIUM,
abstract = {The internal deformation of the brain is far more complex than the rigid motion of the skull. An ultrasound imaging technique that we have developed has a combination of penetration, frame-rate, and motion-detection accuracy required to directly observe the formation and evolution of shear shock waves in the brain. Experiments at low impacts on the traumatic-brain-injury scale demonstrate that they are spontaneously generated and propagate within the porcine brain. Compared to the initially smooth impact, the acceleration at the shock front is amplified up to a factor of 8.5. This highly localized increase in acceleration suggests that shear shock waves are a previously unappreciated mechanism that could play a significant role in traumatic brain injury.},
author = {Esp{\'{i}}ndola, David and Lee, Stephen and Pinton, Gianmarco},
doi = {10.1103/PhysRevApplied.8.044024},
issn = {23317019},
journal = {Phys. Rev. Appl.},
month = {oct},
number = {4},
pages = {44024},
publisher = {American Physical Society},
title = {{Shear Shock Waves Observed in the Brain}},
volume = {8},
year = {2017}
}
@article{mizraji2021,
abstract = {This work is based on ideas supported by some of the biologists who discovered foundational facts of twentieth-century biology and who argued that Maxwell's demons are physically implemented by biological devices. In particular, JBS Haldane first, and later J. Monod, A, Lwoff and F. Jacob argued that enzymes and molecular receptors implemented Maxwell's demons that operate in systems far removed from thermodynamic equilibrium and that were responsible for creating the biological order. Later, these ideas were extended to other biological processes. In this article, we argue that these biological Maxwell's demons (BMD) are systems that have information processing capabilities that allow them to select their inputs and direct their outputs toward targets. In this context, we propose the idea that these BMD are information catalysts in which the processed information has broad thermodynamic consequences.},
author = {Mizraji, Eduardo},
doi = {10.1007/s12064-021-00354-6},
issn = {16117530},
journal = {Theory Biosci.},
keywords = {Biological Maxwell's demons,Biological organization,Information and catalysis},
month = {oct},
number = {3},
pages = {307--318},
pmid = {34449033},
publisher = {Springer Science and Business Media Deutschland GmbH},
title = {{The biological Maxwell's demons: exploring ideas about the information processing in biological systems}},
volume = {140},
year = {2021}
}
@article{kunkel2005,
abstract = {DNA mismatch repair (MMR) is an evolutionarily conserved process that corrects mismatches generated during DNA replication and escape proofreading. MMR proteins also participate in many other DNA transactions, such that inactivation of MMR can have wide-ranging biological consequences, which can be either beneficial or detrimental. We begin this review by briefly considering the multiple functions of MMR proteins and the consequences of impaired function. We then focus on the biochemical mechanism of MMR replication errors. Emphasis is on structure-function studies of MMR proteins, on how mismatches are recognized, on the process by which the newly replicated strand is identified, and on excision of the replication error. Copyright {\textcopyright}2005 by Annual Reviews. All rights reserved.},
author = {Kunkel, Thomas A and Erie, Dorothy A},
doi = {10.1146/annurev.biochem.74.082803.133243},
issn = {0066-4154},
journal = {Annu. Rev. Biochem.},
keywords = {Adenosine Triphosphatases / chemistry,Adenosine Triphosphatases / genetics,Adenosine Triphosphatases / metabolism,Bacterial Proteins / chemistry,Bacterial Proteins / genetics,Bacterial Proteins / metabolism,Base Pair Mismatch*,Biological,DNA Repair / genetics,DNA Repair / physiology*,DNA Repair Enzymes / chemistry,DNA Repair Enzymes / genetics,DNA Repair Enzymes / metabolism,DNA-Binding Proteins / chemistry,DNA-Binding Proteins / genetics,DNA-Binding Proteins / metabolism,Dorothy A Erie,Escherichia coli / genetics,Escherichia coli / metabolism,Escherichia coli Proteins / chemistry,Escherichia coli Proteins / genetics,Escherichia coli Proteins / metabolism,Eukaryotic Cells,Extramural,Humans,MEDLINE,Models,Molecular,Multiprotein Complexes,MutS DNA Mismatch-Binding Protein,N.I.H.,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Non-U.S. Gov't,P.H.S.,PubMed Abstract,Research Support,Review,Thomas A Kunkel,U.S. Gov't,doi:10.1146/annurev.biochem.74.082803.133243,pmid:15952900},
pages = {681--710},
pmid = {15952900},
publisher = {Annu Rev Biochem},
title = {{DNA mismatch repair}},
volume = {74},
year = {2005}
}
@article{Charvet2016,
abstract = {The isocortex of several primates and rodents shows a systematic increase in the number of neurons per unit of cortical surface area from its rostrolateral to caudomedial border. The steepness of the gradient in neuronal number and density is positively correlated with cortical volume. The relative duration of neurogenesis along the same rostrocaudal gradient predicts a substantial fraction of this variation in neuron number and laminar position, which is produced principally from layers II-IV neurons. However, virtually all of our quantitative knowledge about total and laminar variation in cortical neuron numbers and neurogenesis comes from rodents and primates, leaving whole taxonomic groups and many intermediate-sized brains unexplored. Thus, the ubiquity in mammals of the covariation of longer cortical neurogenesis and increased cortical neuron number deriving from cortical layers II-IV is undetermined. To begin to address this gap, we examined the isocortex of the manatee using the optical disector method in sectioned tissue, and also assembled partial data from published reports of the domestic cat brain. The manatee isocortex has relatively fewer neurons per total volume, and fewer II-IV neurons than primates with equivalently sized brains. The gradient in number of neurons from the rostral to the caudal pole is intermediate between primates and rodents, and, like those species, is observed only in the upper cortical layers. The cat isocortex (Felis domesticus) shows a similar structure. Key species for further tests of the origin, ubiquity, and significance of this organizational feature are discussed. J. Comp. Neurol. 524:772-782, 2016.},
author = {Charvet, Christine J and Reep, Roger L and Finlay, Barbara L},
doi = {10.1002/CNE.23864},
issn = {10969861},
journal = {J. Comp. Neurol.},
keywords = {Cortical column,Cortical lamination,Manatee,Neurogenesis},
month = {jul},
number = {4},
pages = {772},
pmid = {26223206},
publisher = {NIH Public Access},
title = {{Evolution of cytoarchitectural landscapes in the mammalian isocortex: Sirenians (Trichechus manatus) in comparison with other mammals}},
url = {/pmc/articles/PMC4707996/ /pmc/articles/PMC4707996/?report=abstract https://www.ncbi.nlm.nih.gov/pmc/articles/PMC4707996/},
volume = {524},
year = {2016}
}
@article{cox1976,
author = {Cox, E C},
doi = {10.1146/ANNUREV.GE.10.120176.001031},
issn = {0066-4197},
journal = {Annu. Rev. Genet.},
keywords = {Europe PMC,Europe PubMed Central,ORCIDs,REST APIs,abstracts,bioinformatics,biological patents,biomedical journals,biomedical research,citation networks,citation search,clinical guidelines,full text,journal articles,life sciences,literature search,open access,research articles,text mining},
month = {jan},
pages = {135--156},
pmid = {797306},
title = {{Bacterial mutator genes and the control of spontaneous mutation.}},
url = {https://europepmc.org/article/med/797306},
volume = {10},
year = {1976}
}
@article{Barnett1980,
author = {Barnett, Colin},
doi = {10.2307/1379863},
issn = {0022-2372},
journal = {J. Mammal.},
month = {jun},
number = {3},
pages = {577--579},
publisher = {Oxford Academic},
title = {{Ecology and behavior of the manatee (Trichechus manatus) in florida}},
url = {https://academic.oup.com/jmammal/article/61/3/577/867301},
volume = {61},
year = {1980}
}
@article{10.1016/J.JBIOMECH.2014.09.010,
abstract = {In vivo measurements of human brain deformation during mild acceleration are needed to help validate computational models of traumatic brain injury and to understand the factors that govern the mechanical response of the brain. Tagged magnetic resonance imaging is a powerful, noninvasive technique to track tissue motion in vivo which has been used to quantify brain deformation in live human subjects. However, these prior studies required from 72 to 144 head rotations to generate deformation data for a single image slice, precluding its use to investigate the entire brain in a single subject. Here, a novel method is introduced that significantly reduces temporal variability in the acquisition and improves the accuracy of displacement estimates. Optimization of the acquisition parameters in a gelatin phantom and three human subjects leads to a reduction in the number of rotations from 72 to 144 to as few as 8 for a single image slice. The ability to estimate accurate, well-resolved, fields of displacement and strain in far fewer repetitions will enable comprehensive studies of acceleration-induced deformation throughout the human brain in vivo.},
author = {Knutsen, Andrew K and Magrath, Elizabeth and McEntee, Julie E and Xing, Fangxu and Prince, Jerry L and Bayly, Philip V and Butman, John A and Pham, Dzung L},
doi = {10.1016/J.JBIOMECH.2014.09.010},
issn = {0021-9290},
journal = {J. Biomech.},
keywords = {Acceleration,Deformation,Magnetic resonance imaging (MRI),Strain,Traumatic brain injury (TBI)},
month = {nov},
number = {14},
pages = {3475--3481},
pmid = {25287113},
publisher = {Elsevier},
title = {{Improved measurement of brain deformation during mild head acceleration using a novel tagged MRI sequence}},
volume = {47},
year = {2014}
}
@article{10.3389/NEURO.09.031.2009/BIBTEX,
abstract = {The human brain has often been viewed as outstanding among mammalian brains: the most cognitively able, the largest-than-expected from body size, endowed with an overdeveloped cerebral cortex that represents over 80{\%} of brain mass, and purportedly containing 100 billion neurons and 10× more glial cells. Such uniqueness was seemingly necessary to justify the superior cognitive abilities of humans over larger-brained mammals such as elephants and whales. However, our recent studies using a novel method to determine the cellular composition of the brain of humans and other primates as well as of rodents and insectivores show that, since different cellular scaling rules apply to the brains within these orders, brain size can no longer be considered a proxy for the number of neurons in the brain. These studies also showed that the human brain is not exceptional in its cellular composition, as it was found to contain as many neuronal and non-neuronal cells as would be expected of a primate brain of its size. Additionally, the so-called overdeveloped human cerebral cortex holds only 19{\%} of all brain neurons, a fraction that is similar to that found in other mammals. In what regards absolute numbers of neurons, however, the human brain does have two advantages compared to other mammalian brains: compared to rodents, and probably to whales and elephants as well, it is built according to the very economical, space-saving scaling rules that apply to other primates; and, among economically built primate brains, it is the largest, hence containing the most neurons. These findings argue in favor of a view of cognitive abilities that is centered on absolute numbers of neurons, rather than on body size or encephalization, and call for a re-examination of several concepts related to the exceptionality of the human brain. {\textcopyright}2009 Herculano-Houzel.},
author = {Herculano-Houzel, Suzana},
doi = {10.3389/NEURO.09.031.2009},
issn = {16625161},
journal = {Front. Hum. Neurosci.},
keywords = {Brain scaling,Encephalization,Human,Number of neurons},
number = {NOV},
pages = {31},
publisher = {Frontiers Media S. A.},
title = {{The human brain in numbers: A linearly scaled-up primate brain}},
volume = {3},
year = {2009}
}
@article{Barron1950,
author = {Barron, Donald H},
doi = {10.1002/JEZ.1401130304},
issn = {1097-010X},
journal = {J. Exp. Zool.},
month = {apr},
number = {3},
pages = {553--581},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{An experimental analysis of some factors involved in the development of the fissure pattern of the cerebral cortex}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1002/jez.1401130304 https://onlinelibrary.wiley.com/doi/abs/10.1002/jez.1401130304 https://onlinelibrary.wiley.com/doi/10.1002/jez.1401130304},
volume = {113},
year = {1950}
}
@article{10.1177/1179069519840444,
abstract = {Measurements of dynamic deformation of the human brain, induced by external harmonic vibration of the skull, were analyzed to illuminate the mechanics of mild traumatic brain injury (TBI). Shear wave propagation velocity vector fields were obtained to illustrate the role of the skull and stiff internal membranes in transmitting motion to the brain. Relative motion between the cerebrum and cerebellum was quantified to assess the vulnerability of connecting structures. Mechanical deformation was quantified throughout the brain to investigate spatial patterns of strain and axonal stretch. Strain magnitude was generally attenuated as shear waves propagated into interior structures of the brain; this attenuation was greater at higher frequencies. Analysis of shear wave propagation direction indicates that the stiff membranes (falx and tentorium) greatly affect brain deformation during imposed skull motion as they serve as sites for both initiation and reflection of shear waves. Relative motion between the cerebellum and cerebrum was small in comparison with the overall motion of both structures, which suggests that such relative motion might play only a minor role in TBI mechanics. Strain magnitudes and the amount of axonal stretch near the bases of sulci were similar to those in other areas of the cortex, and local strain concentrations at the gray-white matter boundary were not observed. We tentatively conclude that observed differences in neuropathological response in these areas might be due to heterogeneity in the response to mechanical deformation rather than heterogeneity of the deformation itself.},
author = {Okamoto, Ruth J and Romano, Anthony J and Johnson, Curtis L and Bayly, Philip V},
doi = {10.1177/1179069519840444},
issn = {1179-0695},
journal = {J. Exp. Neurosci.},
keywords = {MR elastography,Traumatic brain injury,brain mechanics,brain-skull interface,chronic traumatic encephalopathy},
month = {apr},
pages = {1179069519840444},
pmid = {31001064},
publisher = {SAGE PublicationsSage UK: London, England},
title = {{Insights Into Traumatic Brain Injury From MRI of Harmonic Brain Motion.}},
url = {http://www.ncbi.nlm.nih.gov/pubmed/31001064 http://www.pubmedcentral.nih.gov/articlerender.fcgi?artid=PMC6454654},
volume = {13},
year = {2019}
}
@article{bouchal2020,
abstract = {Mismatch repair is a highly conserved cellular pathway
responsible for repairing mismatched dsDNA. Errors are
detected by the MutS enzyme, which most likely senses
altered mechanical property of damaged dsDNA rather than a
specific molecular pattern. While the curved shape of dsDNA
in crystallographic MutS/DNA structures suggests the role
of DNA bending, the theoretical support is not fully
convincing. Here, we present a computational study focused
on a base-pair opening into the minor groove, a specific
base-pair motion observed upon interaction with MutS.
Propensities for the opening were evaluated in terms of two
base-pair parameters: Opening and Shear. We tested all
possible base pairs in anti/anti, anti/syn and syn/anti
orientations and found clear discrimination between
mismatches and canonical base-pairs only for the opening
into the minor groove. Besides, the discrimination gap was
also confirmed in hotspot and coldspot sequences,
indicating that the opening could play a more significant
role in the mismatch recognition than previously
recognized. Our findings can be helpful for a better
understanding of sequence-dependent mutability. Further,
detailed structural characterization of mismatches can
serve for designing anti-cancer drugs targeting mismatched
base pairs.},
author = {Bouchal, Tom{\'{a}}{\v{s}} and Durn{\'{i}}k, Ivo and Ill{\'{i}}k, Viktor and R{\'{e}}blov{\'{a}}, Kamila and Kulh{\'{a}}nek, Petr},
doi = {10.1093/NAR/GKAA896},
issn = {0305-1048},
journal = {Nucleic Acids Res.},
keywords = {base pairing,dna,mismatch},
month = {nov},
number = {20},
pages = {11322--11334},
pmid = {33080020},
publisher = {Oxford Academic},
title = {{Importance of base-pair opening for mismatch recognition}},
url = {https://academic.oup.com/nar/article/48/20/11322/5932846},
volume = {48},
year = {2020}
}
@article{ALCOLADO1988,
author = {Alcolado, R and Weller, R O and Parrish, E P and Garrod, D},
doi = {10.1111/J.1365-2990.1988.TB00862.X},
issn = {0305-1846},
journal = {Neuropathol. Appl. Neurobiol.},
keywords = {Adult,Arachnoid / anatomy {\&} histology*,Arachnoid / blood supply,Arachnoid / ultrastructure,D Garrod,Electron,Female,Humans,Immunohistochemistry,MEDLINE,Male,Microscopy,Middle Aged,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Non-U.S. Gov't,Pia Mater / anatomy {\&} histology*,Pia Mater / blood supply,Pia Mater / ultrastructure,PubMed Abstract,R Alcolado,R O Weller,Research Support,Scanning,Vertebral Artery / ultrastructure,Vimentin / analysis,doi:10.1111/j.1365-2990.1988.tb00862.x,pmid:3374751},
number = {1},
pages = {1--17},
pmid = {3374751},
publisher = {Neuropathol Appl Neurobiol},
title = {{The cranial arachnoid and pia mater in man: anatomical and ultrastructural observations}},
url = {https://pubmed.ncbi.nlm.nih.gov/3374751/},
volume = {14},
year = {1988}
}
@article{Kim2021,
abstract = {Understanding the rules of life is one of the most important scientific endeavours and has revolutionised both biology and biotechnology. Remarkable advances in observation techniques allow us to investigate a broad range of complex and dynamic biological processes in which living systems could exploit quantum behaviour to enhance and regulate biological functions. Recent evidence suggests that these non-trivial quantum mechanical effects may play a crucial role in maintaining the non-equilibrium state of biomolecular systems. Quantum biology is the study of such quantum aspects of living systems. In this review, we summarise the latest progress in quantum biology, including the areas of enzyme-catalysed reactions, photosynthesis, spin-dependent reactions, DNA, fluorescent proteins, and ion channels. Many of these results are expected to be fundamental building blocks towards understanding the rules of life.},
author = {Kim, Youngchan and Bertagna, Federico and D'souza, Edeline M and Heyes, Derren J and Johannissen, Linus O and Nery, Eveliny T and Pantelias, Antonio and Jimenez, Alejandro Sanchez Pedre{\~{n}}o and Slocombe, Louie and Spencer, Michael G and Al-Khalili, Jim and Engel, Gregory S and Hay, Sam and Hingley-Wilson, Suzanne M and Jeevaratnam, Kamalan and Jones, Alex R and Kattnig, Daniel R and Lewis, Rebecca and Sacchi, Marco and Scrutton, Nigel S and Silva, S Ravi P and McFadden, Johnjoe},
doi = {10.3390/QUANTUM3010006},
issn = {2624-960X},
journal = {Quantum Reports},
keywords = {catalysed reactions,fluorescent protein,ion channel,magnetoreception,non,photosynthesis,proton tunnelling in DNA,quantum biology,quantum tunnelling in enzyme,radical pairs,synthetic light harvesting system,trivial quantum effects in biology},
month = {jan},
number = {1},
pages = {80--126},
publisher = {Multidisciplinary Digital Publishing Institute},
title = {{Quantum Biology: An Update and Perspective}},
url = {https://www.mdpi.com/2624-960X/3/1/6/htm https://www.mdpi.com/2624-960X/3/1/6},
volume = {3},
year = {2021}
}
@article{Miansari2019,
abstract = {Mild traumatic brain injury is an all-too-common outcome from modern warfare and sport, and lacks a reproducible model for assessment of potential treatments and protection against it. Here we consider the use of surface acoustic wave (SAW) irradiation of C. elegans worms—without cavitation—as a potential, ethically reasonable animal-on-a-chip model for inducing traumatic brain injury in an animal, producing significant effects on memory and learning that could prove useful in a model that progress from youth to old age in but a few weeks. We show a significant effect by SAW on the ability of worms to learn post-exposure through associative learning chemotaxis. At higher SAW intensity, we find immediate, thorough, but temporary paralysis of the worms. We further explore the importance of homogeneous exposure of the worms to the SAW-driven ultrasound, an aspect poorly controlled in past efforts, if at all, and demonstrate the absence of cavitation through a change in fluids from a standard media for the worms to the exceedingly viscous polyvinyl alcohol. Likewise, we demonstrate that acoustic streaming, when present, is not directly responsible for paralysis nor learning disabilities induced in the worm, but is beneficial at low amplitudes to ensuring homogeneous ultrasound exposure.},
author = {Miansari, Morteza and Mehta, Meghna D and Schilling, Jan M and Kurashina, Yuta and Patel, Hemal H and Friend, James},
doi = {10.1038/s41598-019-47295-1},
issn = {2045-2322},
journal = {Sci. Rep.},
keywords = {Biomedical engineering,Neurological models,Stress and resilience},
month = {sep},
number = {1},
pages = {1--11},
pmid = {31485018},
publisher = {Nature Publishing Group},
title = {{Inducing Mild Traumatic Brain Injury in C. elegans via Cavitation-Free Surface Acoustic Wave-Driven Ultrasonic Irradiation}},
url = {https://www.nature.com/articles/s41598-019-47295-1},
volume = {9},
year = {2019}
}
@article{Pirlot1985,
abstract = {The brain of the Sirenian Dugong is described. In gross and qualitative morphology, it appears to be lissencephalic, with reduced olfactory areas and small olfactory and optic nerves but large sensory trigeminal components. In detail and quantitatively, its total size and its neocortex betray a much lower evolutionary level than those of the river dolphin Plantanista taken for comparison. Its rhinencephalon is less reduced but its hippocampus is about as strikingly small as the dolphin's. Neither cerebellum nor mesencephalon point to any kind of specialization for aquatic life similar to that found in the dolphin. Although both animals are adapted to water by their general body morphology, the Sirenian seems to have remained far behind the Cetacean in its evolution in that direction from the viewpoints of progression and specialization. Qualitative und quantitative Gehirnmorphologie der Sirene Dugong dugong Erxl. Die grobe Morphologie sowie quantitative Besonderheiten des Gehirns der Sirene Dugong dugong Erxl. werden beschrieben. Das Gehim ist lissencephal, die olfaktorischen Areale sind reduziert, N. opticus und olfactorius sind klein, die sensorischen Trigeminusanteile gro{\ss}. Sowohl in Einzelz{\"{u}}gen der Gestalt als auch quantitativ, in der Gesamtgr{\"{o}}{\ss}e und jener der Neocortex zeigt sich, da{\ss}das Evolutionsniveau niedriger ist als beim Flu{\ss}deiphin Platanista. Das Rhinencephalon ist beim Dugong weniger reduziert, aber der Hippocampus ebenso klein wie bei diesem Delphin. Weder Cerebellum noch Mesencephalon weisen irgendwelche Anzeichen einer Anpassung an das Leben im Wasser auf, die jenen des Delphins {\"{a}}hneln. Obwohl beide Tierarten in der allgemeinen K{\"{o}}rperform Anpassungen an den Wasserhaushalt haben, bleiben die Sirenen in der Progression und Spezialisation des Gehirns hinter den Cetaceen zur{\"{u}}ck. Copyright {\textcopyright}1985, Wiley Blackwell. All rights reserved},
author = {Pirlot, P and Kamiya, T},
doi = {10.1111/J.1439-0469.1985.TB00577.X},
issn = {1439-0469},
journal = {J. Zool. Syst. Evol. Res.},
month = {jul},
number = {2},
pages = {147--155},
publisher = {John Wiley {\&} Sons, Ltd},
title = {{Qualitative and quantitative brain morphology in the Sirenian Dugong dugong Erxl}},
url = {https://onlinelibrary.wiley.com/doi/full/10.1111/j.1439-0469.1985.tb00577.x https://onlinelibrary.wiley.com/doi/abs/10.1111/j.1439-0469.1985.tb00577.x https://onlinelibrary.wiley.com/doi/10.1111/j.1439-0469.1985.tb00577.x},
volume = {23},
year = {1985}
}
@article{ca2017,
abstract = {Mismatch repair (MMR) is a near ubiquitous pathway,
essential for the maintenance of genome stability. Members
of the MutS and MutL protein families perform key steps in
mismatch correction. Despite the major importance of this
repair pathway, MutS–MutL are absent in almost all
Actinobacteria and many Archaea. However, these organisms
exhibit rates and spectra of spontaneous mutations similar
to MMR-bearing species, suggesting the existence of an
alternative to the canonical MutS–MutL-based MMR. Here we
report that Mycobacterium smegmatis NucS/EndoMS, a putative
endonuclease with no structural homology to known MMR
factors, is required for mutation avoidance and
anti-recombination, hallmarks of the canonical MMR.
Furthermore, phenotypic analysis of naturally occurring
polymorphic NucS in a M. smegmatis surrogate model,
suggests the existence of M. tuberculosis mutator strains.
The phylogenetic analysis of NucS indicates a complex
evolutionary process leading to a disperse distribution
pattern in prokaryotes. Together, these findings indicate
that distinct pathways for MMR have evolved at least twice
in nature. Despite the importance of mismatch repair for
genome stability, many Archaea and almost all
Actinobacteria lack MutS and MutL proteins. Here the
authors, usingMycobacterium smegmatisas a model, report
that NucS/EndoMS endonuclease acts in a distinct mismatch
repair pathway.},
author = {Casta{\~{n}}eda-Garci{\'{a}}, A and Prieto, A I and Rodr{\'{i}}guez-Beltr{\'{a}}n, J and Alonso, N and Cantillon, D and Costas, C and P{\'{e}}rez-Lago, L and Zegeye, E D and Herranz, M and Ploci{\'{n}}ski, P and Tonjum, T and {Garci{\'{a}} De Viedma}, D and Paget, M and Waddell, S J and Rojas, A M and Doherty, A J and Bl{\'{a}}zquez, J},
doi = {10.1038/ncomms14246},
issn = {2041-1723},
journal = {Nat. Commun.},
keywords = {DNA mismatch repair,Microbial genetics,Phylogenetics},
month = {jan},
number = {1},
pages = {1--10},
pmid = {28128207},
publisher = {Nature Publishing Group},
title = {{A non-canonical mismatch repair pathway in prokaryotes}},
url = {https://www.nature.com/articles/ncomms14246},
volume = {8},
year = {2017}
}
@article{eisen1998,
abstract = {The MutS protein of Escherichia coli plays a key role in
the recognition and repair of errors made during the
replication of DNA. Homologs of MutS have been found in
many species including eukaryotes, Archaea and other
bacteria, and together these proteins have been grouped
into the MutS family. Although many of these proteins have
similar activities to the E.coli MutS, there is significant
diversity of function among the MutS family members. This
diversity is even seen within species; many species encode
multiple MutS homologs with distinct functions. To better
characterize the MutS protein family, I have used a
combination of phylogenetic reconstructions and analysis of
complete genome sequences. This phylogenomic analysis is
used to infer the evolutionary relationships among the MutS
family members and to divide the family into subfamilies of
orthologs. Analysis of the distribution of these orthologs
in particular species and examination of the relationships
within and between subfamilies is used to identify likely
evolutionary events (e.g. gene duplications, lateral
transfer and gene loss) in the history of the MutS family.
In particular, evidence is presented that a gene
duplication early in the evolution of life resulted in two
main MutS lineages, one including proteins known to
function in mismatch repair and the other including
proteins known to function in chromosome segregation and
crossing-over. The inferred evolutionary history of the
MutS family is used to make predictions about some of the
uncharacterized genes and species included in the analysis.
For example, since function is generally conserved within
subfamilies and lineages, it is proposed that the function
of uncharacterized proteins can be predicted by their
position in the MutS family tree. The uses of phylogenomic
approaches to the study of genes and genomes are
discussed.},
author = {Eisen, Jonathan A},
doi = {10.1093/NAR/26.18.4291},
issn = {0305-1048},
journal = {Nucleic Acids Res.},
keywords = {archaea,bacteria,chromosome segregation,crossing over,dna,escherichia coli,eukaryotic cells,gene duplication,genes,genetic,genetic pedigree,genome,mismatch repair,reconstructive surgical procedures,transfer technique,trees (plant)},
month = {sep},
number = {18},
pages = {4291--4300},
pmid = {9722651},
publisher = {Oxford Academic},
title = {{A phylogenomic study of the MutS family of proteins}},
url = {https://academic.oup.com/nar/article/26/18/4291/2902295},
volume = {26},
year = {1998}
}
@article{Zilles1988,
abstract = {The degree of cortical folding found in adult human brains has been analyzed using a gyrification index (GI). This parameter permits the description of a mean value for the whole brain, but also a local specific analysis of different brain regions. Correlation analyses of the GI with age, body weight, body length, brain weight and volume of the prosencephalon and the cortex show no significant results. GI values do not differ significantly between male and female brains, right and left hemispheres or right and left sides of the superior temporal plane. The GI shows maximal values over the prefrontal and the parieto-temporo-occipital association cortex. A comparison between the rostro-caudal GI patterns of human brains and those of prosimians and Old World monkeys shows the largest difference over the prefrontal cortex. The mean GI increases from prosimians to human brains with the highest values for non-human primates being in the pongid group.},
author = {Zilles, Karl and Armstrong, Este and Schleicher, Axel and Kretschmann, Hans Joachim},
doi = {10.1007/BF00304699},
issn = {1432-0568},
journal = {Anat. Embryol. (Berl).},
keywords = {Cell Biology,Morphometry,Neurology,Neurosciences,Primates},
month = {jul},
number = {2},
pages = {173--179},
pmid = {3232854},
publisher = {Springer},
title = {{The human pattern of gyrification in the cerebral cortex}},
url = {https://link.springer.com/article/10.1007/BF00304699},
volume = {179},
year = {1988}
}
@article{10.1109/TUFFC.2020.3022567,
abstract = {Traumatic brain injury (TBI) studies on the living human brain are experimentally infeasible due to ethical reasons and the elastic properties of the brain degrade rapidly postmortem. We present a simulation approach that models ultrasound propagation in the human brain, while it is moving due to the complex shear shock wave deformation from a traumatic impact. Finite difference simulations can model ultrasound propagation in complex media such as human tissue. Recently, we have shown that the fullwave finite difference approach can also be used to represent displacements that are much smaller than the grid size, such as the motion encountered in shear wave propagation from ultrasound elastography. However, this subresolution displacement model, called impedance flow, was only implemented and validated for acoustical media composed of randomly distributed scatterers. Herein, we propose a generalization of the impedance flow method that describes the continuous subresolution motion of structured acoustical maps, and in particular of acoustical maps of the human brain. It is shown that the average error in simulating subresolution displacements using impedance flow is small when compared to the acoustical wavelength ( {\$}\backslashbackslashbackslashbackslashbackslashbackslashbackslashbackslashlambda {\$} /1702). The method is then applied to acoustical maps of the human brain with a motion that is imposed by the propagation of a shear shock wave. This motion is determined numerically with a custom piecewise parabolic method that is calibrated to ex vivo observations of shear shocks in the porcine brain. Then the fullwave simulation tool is used to model transmit-receive imaging sequences based on an L7-4 imaging transducer. The simulated radio frequency data are beamformed using a conventional delay-and-sum method and a normalized cross-correlation method designed for shock wave tracking is used to determine the tissue motion. This overall process is an in silico reproduction of the experiments that were previously performed to observe shear shock waves in fresh porcine brain. It is shown that the proposed generalized impedance flow method accurately captures the shear wave motion in terms of the wave profile, shock front characteristics, odd harmonic spectrum generation, and acceleration at the shear shock front. We expect that this approach will lead to improvements in image sequence design that takes into account the aberration and multiple reflections from the brain and in the design of tracking algorithms that can more accurately capture the complex brain motion that occurs during a traumatic impact. These methods of modeling ultrasound propagation in moving media can also be applied to other displacements, such as those generated by shear wave elastography or blood flow.},
author = {Chandrasekaran, Sandhya and Tripathi, Bharat B and Espindola, David and Pinton, Gianmarco F},
doi = {10.1109/TUFFC.2020.3022567},
issn = {15258955},
journal = {IEEE Trans. Ultrason. Ferroelectr. Freq. Control},
keywords = {Biomedical acoustics,biomedical imaging,finite difference simulations,numerical simulation,shear shock waves,traumatic brain injury (TBI)},
month = {jan},
number = {1},
pages = {201--212},
pmid = {32894713},
publisher = {Institute of Electrical and Electronics Engineers Inc.},
title = {{Modeling Ultrasound Propagation in the Moving Brain: Applications to Shear Shock Waves and Traumatic Brain Injury}},
volume = {68},
year = {2021}
}
@article{lin2007,
abstract = {To understand the evolutionary process of the DNA mismatch
repair system, we conducted systematic phylogenetic
analysis of its key components, the bacterial MutS and MutL
genes and their eukaryotic homologs. Based on genome-wide
homolog searches, we identified three new MutS subfamilies
(MutS3-5) in addition to the previously studied MutS1 and
MutS2 subfamilies. Detailed evolutionary analysis strongly
suggests that frequent ancient horizontal gene transfer
(HGT) occurred with both MutS and MutL genes from bacteria
to eukaryotes and/or archaea. Our results further imply
that the origins of mismatch repair system in eukaryotes
and archaea are largely attributed to ancient HGT from
bacteria instead of vertical evolution. Specifically, the
eukaryotic MutS and MutL homologs likely originated from
endosymbiotic ancestors of mitochondria or chloroplasts,
indicating that not only archaea, but also bacteria are
important sources of eukaryotic DNA metabolic genes. The
archaeal MutS1 and MutL homologs were also acquired from
bacteria simultaneously through HGT. Moreover, the
distribution and evolution profiles of the MutS1 and MutL
genes suggest that they have undergone long-term
coevolution. Our work presents an overall portrait of the
evolution of these important genes in DNA metabolism and
also provides further understanding about the early
evolution of cellular organisms. {\textcopyright}2007 The
Author(s).},
author = {Lin, Zhenguo and Nei, Masatoshi and Ma, Hong},
doi = {10.1093/NAR/GKM921},
issn = {0305-1048},
journal = {Nucleic Acids Res.},
keywords = {bacteria,eukaryotic cells,genes},
month = {dec},
number = {22},
pages = {7591--7603},
pmid = {17965091},
publisher = {Oxford Academic},
title = {{The origins and early evolution of DNA mismatch repair genes—multiple horizontal gene transfers and co-evolution}},
url = {https://academic.oup.com/nar/article/35/22/7591/2402555},
volume = {35},
year = {2007}
}
@article{mcculloch2008,
abstract = {In their seminal publication describing the structure of
the DNA double helix 1, Watson and Crick wrote what may be
one of the greatest understatements in the scientific
literature, namely that “It has not escaped our notice
that the specific pairing we have postulated immediately
suggests a possible copying mechanism for the genetic
material.” Half a century later, we more fully appreciate
what a huge challenge it is to replicate six billion
nucleotides with the accuracy needed to stably maintain the
human genome over many generations. This challenge is
perhaps greater than was realized 50 years ago, because
subsequent studies have revealed that the genome can be
destabilized not only by environmental stresses that
generate a large number and variety of potentially
cytotoxic and mutagenic lesions in DNA but also by various
sequence motifs of normal DNA that present challenges to
replication. Towards a better understanding of the many
determinants of genome stability, this chapter reviews the
fidelity with which undamaged and damaged DNA is copied,
with a focus on the eukaryotic B- and Y-family DNA
polymerases, and considers how this fidelity is achieved.},
author = {McCulloch, Scott D and Kunkel, Thomas A},
doi = {10.1038/cr.2008.4},
issn = {1748-7838},
journal = {Cell Res.},
keywords = {Cell Biology,Genome stability,Life Sciences,Y-family polymerase,general},
month = {jan},
number = {1},
pages = {148--161},
pmid = {18166979},
publisher = {Nature Publishing Group},
title = {{The fidelity of DNA synthesis by eukaryotic replicative and translesion synthesis polymerases}},
url = {https://www.nature.com/articles/cr20084},
volume = {18},
year = {2008}
}
@article{10.1016/J.JBIOMECH.2021.110851,
abstract = {The process of gyrification, by which the brain develops the intricate pattern of gyral hills and sulcal valleys, is the result of interactions between biological and mechanical processes during brain development. Researchers have developed a vast array of computational models in order to investigate cortical folding. This review aims to summarize these studies, focusing on five essential elements of the brain that affect development and gyrification and how they are represented in computational models: (i) the constraints of skull, meninges, and cerebrospinal fluid; (ii) heterogeneity of cortical layers and regions; (iii) anisotropic behavior of subcortical fiber tracts; (iv) material properties of brain tissue; and (v) the complex geometry of the brain. Finally, we highlight areas of need for future simulations of brain development.},
author = {Darayi, Mohsen and Hoffman, Mia E and Sayut, John and Wang, Shuolun and Demirci, Nagehan and Consolini, Jack and Holland, Maria A},
doi = {10.1016/J.JBIOMECH.2021.110851},
issn = {0021-9290},
journal = {J. Biomech.},
keywords = {Brain development,Computational modeling,Cortical folding,Gyrification},
month = {jun},
pages = {110851},
pmid = {34802706},
publisher = {Elsevier},
title = {{Computational models of cortical folding: A review of common approaches}},
volume = {139},
year = {2022}
}
@article{Kriegstein2006,
abstract = {An enormous expansion in cortical surface area was crucial for the evolution of the primate gyrencephalic cortex. Kriegstein and colleagues evaluate models of progenitor cell division that might underlie cortical expansion during development and provide an insight into this evolutionary step. The dramatic evolutionary expansion of the cerebral cortex of Homo sapiens underlies our unique higher cortical functions, and therefore bears on the ultimate issue of what makes us human. Recent insights into developmental events during early proliferative stages of cortical development indicate how neural stem and progenitor cells might interact to produce cortical expansion during development, and could shed light on evolutionary changes in cortical structure.},
author = {Kriegstein, Arnold and Noctor, Stephen and Mart{\'{i}}nez-Cerde{\~{n}}o, Ver{\'{o}}nica},
doi = {10.1038/nrn2008},
issn = {1471-0048},
journal = {Nat. Rev. Neurosci.},
keywords = {Animal Genetics and Genomics,Behavioral Sciences,Biological Techniques,Biomedicine,Neurobiology,Neurosciences,general},
month = {oct},
number = {11},
pages = {883--890},
pmid = {17033683},
publisher = {Nature Publishing Group},
title = {{Patterns of neural stem and progenitor cell division may underlie evolutionary cortical expansion}},
url = {https://www.nature.com/articles/nrn2008},
volume = {7},
year = {2006}
}
@article{Ackerma2022,
abstract = {Traumatic brain injury (TBI) is a leading cause of neurologic impairment and death that remains poorly understood. Rodent models have yet to produce clinical therapies, and the exploration of larger and more diverse models remains relatively scarce. We investigated the potential for brain injury after headbutting in two combative bovid species by assessing neuromorphology and neuropathology through immunohistochemistry and stereological quantification. Postmortem brains of muskoxen ( Ovibos moschatus , n = 3) and bighorn sheep ( Ovis canadensis , n = 4) were analyzed by high-resolution MRI and processed histologically for evidence of TBI. Exploratory histological protocols investigated potential abnormalities in neurons, microglia, and astrocytes in the prefrontal and parietal cortex. Phosphorylated tau protein, a TBI biomarker found in the cerebrospinal fluid and in neurodegenerative lesions, was used to detect possible cellular consequences of chronic or acute TBI. MRI revealed no abnormal neuropathological changes; however, high amounts of tau-immunoreactive neuritic thread clusters, neurites, and neurons were concentrated in the superficial layers of the neocortex, preferentially at the bottom of the sulci in the muskoxen and occasionally around blood vessels. Tau-immunoreactive lesions were rare in the bighorn sheep. Additionally, microglia and astrocytes showed no grouping around tau-immunoreactive cells in either species. Our preliminary findings indicate that muskoxen and possibly other headbutting bovids suffer from chronic or acute brain trauma and that the males' thicker skulls may protect them to a certain extent.},
author = {Ackermans, Nicole L and Varghese, Merina and Williams, Terrie M and Grimaldi, Nicholas and Selmanovic, Enna and Alipour, Akbar and Balchandani, Priti and Reidenberg, Joy S and Hof, Patrick R},
doi = {10.1007/S00401-022-02427-2},
issn = {1432-0533},
journal = {Acta Neuropathol.},
keywords = {Animals,Brain / pathology,Brain Injuries,Brain Injuries* / pathology,Cattle,Chronic Traumatic Encephalopathy* / pathology,MEDLINE,Male,Merina Varghese,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Neuropathology,Nicole L Ackermans,PMC9217783,Patrick R Hof,PubMed Abstract,Traumatic* / diagnostic imaging,Traumatic* / pathology,doi:10.1007/s00401-022-02427-2,pmid:35579705,tau Proteins / metabolism},
month = {jul},
number = {1},
pages = {5--26},
pmid = {35579705},
publisher = {Acta Neuropathol},
title = {{Evidence of traumatic brain injury in headbutting bovids}},
url = {https://pubmed.ncbi.nlm.nih.gov/35579705/},
volume = {144},
year = {2022}
}
@article{parrondo2015,
abstract = {By its very nature, the second law of thermodynamics is
probabilistic, in that its formulation requires a
probabilistic description of the state of a system. This
raises questions about the objectivity of the second law:
does it depend, for example, on what we know about the
system? For over a century, much effort has been devoted to
incorporating information into thermodynamics and assessing
the entropic and energetic costs of manipulating
information. More recently, this historically theoretical
pursuit has become relevant in practical situations where
information is manipulated at small scales, such as in
molecular and cell biology, artificial nano-devices or
quantum computation. Here we give an introduction to a
novel theoretical framework for the thermodynamics of
information based on stochastic thermodynamics and
fluctuation theorems, review some recent experimental
results, and present an overview of the state of the art in
the field. The task of integrating information into the
framework of thermodynamics dates back to Maxwell and his
infamous demon. Recent advances have made these ideas
rigorous—and brought them into the laboratory.},
author = {Parrondo, Juan M R and Horowitz, Jordan M and Sagawa, Takahiro},
doi = {10.1038/nphys3230},
issn = {1745-2481},
journal = {Nat. Phys.},
keywords = {Statistical physics,thermodynamics and nonlinear dynamics},
month = {feb},
number = {2},
pages = {131--139},
publisher = {Nature Publishing Group},
title = {{Thermodynamics of information}},
url = {https://www.nature.com/articles/nphys3230},
volume = {11},
year = {2015}
}
@article{10.1038/s41598-021-00867-6,
abstract = {Aggressive behavior of bottlenose dolphins (Tursiops truncatus) towards conspecifics is widely described, but they have also often been reported attacking and killing harbour porpoises (Phocoena phocoena) around the world. However, very few reports exist of aggressive interactions between bottlenose dolphins and other cetacean species. Here, we provide the first evidence that bottlenose dolphins in the western Mediterranean exhibit aggressive behavior towards both striped dolphins (Stenella coeruleoalba) and Risso's dolphins (Grampus griseus). Necropsies and visual examination of stranded striped (14) and Risso's (2) dolphins showed numerous lesions (external rake marks and different bone fractures or internal organ damage by blunt trauma). Indicatively, these lessons matched the inter-tooth distance and features of bottlenose dolphins. In all instances, these traumatic interactions were presumed to be the leading cause of the death. We discuss how habitat changes, dietary shifts, and/or human colonization of marine areas may be promoting these interactions.},
author = {Crespo-Picazo, J L and Rubio-Guerri, C and Jim{\'{e}}nez, M A and Aznar, F J and Marco-Cabedo, V and Melero, M and S{\'{a}}nchez-Vizca{\'{i}}no, J M and Gozalbes, P and Garc{\'{i}}a-P{\'{a}}rraga, D},
doi = {10.1038/s41598-021-00867-6},
isbn = {0123456789},
issn = {2045-2322},
journal = {Sci. Rep.},
keywords = {Animal behaviour,Behavioural ecology,Ecology},
month = {nov},
number = {1},
pages = {1--9},
pmid = {34732761},
publisher = {Nature Publishing Group},
title = {{Bottlenose dolphins (Tursiops truncatus) aggressive behavior towards other cetacean species in the western Mediterranean}},
url = {https://www.nature.com/articles/s41598-021-00867-6},
volume = {11},
year = {2021}
}
@article{Zilles2013,
abstract = {Cortical folding is a hallmark of many, but not all, mammalian brains. The degree of folding increases with brain size across mammals, but at different scales between orders and families. In this review we summarize recent studies that have shed light on cortical folding and discuss new models that arise from these data. Genetic analyses argue for an independent development of brain volume and gyrification, but more recent data on the cellular development of the cortex and its connectivity highlight the role of these processes in cortical folding (grey matter hypothesis). This, and the widely discussed tension hypothesis, further tested by analyzing the mechanical properties of maturing nerve fibers, synapses, and dendrites, can provide the basis for a future integrative view on cortical folding. {\textcopyright}2013 Elsevier Ltd.},
author = {Zilles, Karl and Palomero-Gallagher, Nicola and Amunts, Katrin},
doi = {10.1016/J.TINS.2013.01.006},
issn = {1878-108X},
journal = {Trends Neurosci.},
keywords = {Animals,Biological Evolution*,Brain Mapping,Cerebral Cortex / growth {\&} development*,Extramural,Humans,Karl Zilles,Katrin Amunts,MEDLINE,N.I.H.,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Neuronal Plasticity / physiology,Nicola Palomero-Gallagher,Non-U.S. Gov't,Organ Size / physiology*,PubMed Abstract,Research Support,Review,Species Specificity,doi:10.1016/j.tins.2013.01.006,pmid:23415112},
month = {may},
number = {5},
pages = {275--284},
pmid = {23415112},
publisher = {Trends Neurosci},
title = {{Development of cortical folding during evolution and ontogeny}},
url = {https://pubmed.ncbi.nlm.nih.gov/23415112/},
volume = {36},
year = {2013}
}
@article{Hofman1985,
abstract = {The evolution of the brain in mammals has been accompanied by a progressive enlargement of the cerebral cortex. Allometric analysis of the volume, surface and convolutedness of this cortex shows that among mammals two major groups can be distinguished: (1) species with lissencephalic brains, where surface-volume relationships are determined by linear geometric laws, and (2) species with gyrencephalic brains, where strict geometric similarity no longer applies. Different mathematical models are required to describe the brain morphology in these groups. It has been shown, moreover, that among species with convoluted brains, marine mammals (Cetacea) form a subgroup in that the cerebrocortical surface in these animals is more folded than in terrestrial mammals of similar brain size. Thus it appears that the use of a single allometric relation in studying the effect of size increase on the geometry of the brain - irrespective of convolutedness or ecological strategy - as has been done in previous studies, is unjustified and obscures the differences in the structural organization of mammalian brains. Finally, a dimensionless index of cortical folding is proposed, which indicates that the degree of cortical folding depends not only on the volume of the brain or cortex but on cortical thickness as well. {\textcopyright}1985 S. Karger AG, Basel.},
author = {Hofman, Michel A},
doi = {10.1159/000118718},
issn = {0006-8977},
journal = {Brain. Behav. Evol.},
keywords = {Animals,Biological Evolution*,Biometry,Cerebral Cortex / anatomy {\&} histology*,Comparative Study,M A Hofman,MEDLINE,Mammals / anatomy {\&} histology*,Mathematics,Models,NCBI,NIH,NLM,National Center for Biotechnology Information,National Institutes of Health,National Library of Medicine,Neurological,Organ Size,PubMed Abstract,doi:10.1159/000118718,pmid:3836731},
number = {1},
pages = {28--40},
pmid = {3836731},
publisher = {Brain Behav Evol},
title = {{Size and shape of the cerebral cortex in mammals. I. The cortical surface}},
url = {https://pubmed.ncbi.nlm.nih.gov/3836731/},
volume = {27},
year = {1985}
}
@inproceedings{kunkel2009,
abstract = {In the years since this remarkable understatement, we have
come to realize the enormous complexity of the cellular
machinery devoted to replicating DNA with the accuracy
needed to maintain genetic information over many
generations, balanced by the emergence of mutations on
which selection can act. This complexity is partly based on
the need to remove or tolerate cytotoxic and mutagenic
lesions in DNA generated by environmental stress.
Considered here is the fidelity with which undamaged and
damaged DNA is replicated by the many DNA polymerases now
known to exist. Some of these seriously violate
Watson-Crick base-pairing rules such that, depending on the
polymerase, the composition and location of the error, and
the ability to correct errors (or not), DNA synthesis error
rates can vary by more than a millionfold. This offers the
potential to modulate rates of point mutations over a wide
range, with consequences that can be either deleterious or
beneficial. {\textcopyright}2009 Cold Spring Harbor
Laboratory Press.},
author = {Kunkel, T A},
booktitle = {Cold Spring Harb. Symp. Quant. Biol.},
doi = {10.1101/SQB.2009.74.027},
isbn = {9780879698713},
issn = {0091-7451},
month = {jan},
pages = {91--101},
pmid = {19903750},
publisher = {Cold Spring Harbor Laboratory Press},
title = {{Evolving Views of DNA Replication (In)Fidelity}},
url = {http://symposium.cshlp.org/content/74/91 http://symposium.cshlp.org/content/74/91.abstract},
volume = {74},
year = {2009}
}
@article{10.1038/s41467-019-13057-w,
abstract = {Anatomical atlases in standard coordinates are necessary for the interpretation and integration of research findings in a common spatial context. However, the two most-used mouse brain atlases, the Franklin-Paxinos (FP) and the common coordinate framework (CCF) from the Allen Institute for Brain Science, have accumulated inconsistencies in anatomical delineations and nomenclature, creating confusion among neuroscientists. To overcome these issues, we adopt here the FP labels into the CCF to merge the labels in the single atlas framework. We use cell type-specific transgenic mice and an MRI atlas to adjust and further segment our labels. Moreover, detailed segmentations are added to the dorsal striatum using cortico-striatal connectivity data. Lastly, we digitize our anatomical labels based on the Allen ontology, create a web-interface for visualization, and provide tools for comprehensive comparisons between the CCF and FP labels. Our open-source labels signify a key step towards a unified mouse brain atlas. Anatomical brain atlases elucidate the anatomical and functional organisation across species but different atlases have conflicting anatomical border and 3D coordinates. The authors integrated two atlases into a unified and highly segmented anatomical labelling system of the mouse brain.},
author = {Chon, Uree and Vanselow, Daniel J and Cheng, Keith C and Kim, Yongsoo},
doi = {10.1038/s41467-019-13057-w},
issn = {2041-1723},
journal = {Nat. Commun.},
keywords = {Bioinformatics,Computational biology and bioinformatics,Data integration,Multiphoton microscopy,Neuroscience},
number = {1},
pages = {1--12},
pmid = {31699990},
publisher = {Nature Publishing Group},
title = {{Enhanced and unified anatomical labeling for a common mouse brain atlas}},
url = {https://www.nature.com/articles/s41467-019-13057-w},
volume = {10},
year = {2019}
}
@article{peyret1999,
abstract = {Thermodynamic measurements are reported for 51 DNA duplexes with A{\textperiodcentered}A, C{\textperiodcentered}C, G{\textperiodcentered}G, and T{\textperiodcentered}T single mismatches in all possible Watson-Crick contexts. These measurements were used to test the applicability of the nearest- neighbor model and to calculate the 16 unique nearest-neighbor parameters for the 4 single like with like base mismatches next to a Watson-Crick pair. The observed trend in stabilities of mismatches at 37 °c is G.G {\textgreater}T{\textperiodcentered}T ≃ A{\textperiodcentered}A {\textgreater}C.C. The observed stability trend for the closing Watson-Crick pair on the 5' side of the mismatch is G.C ≥ C{\textperiodcentered}G ≥ A{\textperiodcentered}T ≥ T.A. The mismatch contribution to duplex stability ranges from -2.22 kcal/mol for GGC{\textperiodcentered}GGC to +2.66 kcal/mol for ACT{\textperiodcentered}ACT. The mismatch nearest-neighbor parameters predict the measured thermodynamics with average deviations of {\$}\backslashbackslashbackslashbackslashbackslashDelta{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}G°37 = 3.3{\%}, {\$}\backslashbackslashbackslashbackslashbackslashDelta{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}H°= 7.4{\%}, {\$}\backslashbackslashbackslashbackslashbackslashDelta{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\}}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\{}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\$}{\}}{\{}\backslash{\}}{\}}\backslashbackslashbackslashbackslash{\{}\backslash{\{}{\}}\backslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\{}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\$}{\}}\backslashbackslashbackslash{\{}\backslash{\$}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}{\{}$\backslash${\{}{\}}{\$}\backslashbackslash{\$}{\{}$\backslash${\}}{\}}{\{}$\backslash${\}}{\}}S°= 8.1{\%}, and T(M) = 1.1 °C. The imino proton region of 1-D NMR spectra shows that G{\textperiodcentered}G and T{\textperiodcentered}T mismatches form hydrogen-bonded structures that vary depending on the Watson-Crick context. The data reported here combined with our previous work provide for the first time a complete set of thermodynamic parameters for molecular recognition of DNA by DNA with or without single internal mismatches. The results are useful for primer design and understanding the mechanism of triplet repeat diseases.},
author = {Peyret, Nicolas and Seneviratne, P Ananda and Allawi, Hatim T and SantaLucia, John},
doi = {10.1021/bi9825091},
issn = {00062960},
journal = {Biochemistry},
month = {mar},
number = {12},
pages = {3468--3477},
pmid = {10090733},
publisher = {American Chemical Society},
title = {{Nearest-neighbor thermodynamics and NMR of DNA sequences with internal A{\textperiodcentered}A, C{\textperiodcentered}C, G{\textperiodcentered}G, and T{\textperiodcentered}T mismatches}},
volume = {38},
year = {1999}
}
@article{vale1990,
abstract = {This paper represents a preliminary effort in considering
how protein motors could harness thermal fluctuations to
generate force and movement. The initial premise for this
model is the thermal motor described by Feynman which
consists of a ratchet and an interdigitating, springloaded
pawl. By analogy, one can imagine that biological motors
interact weakly with their filament subunit substrate and
that thermal fluctuations displace the motor to adjacent
subunits on the filament. Unidirectional motion ensues if
ATP energy either changes the energy of a sping-like
component in the system or asymmetrically alters the energy
barrier to displacement. Although a simple thermal ratchet
model can account for the maximal forces and velocities
produced by biological systems, it does not adequately
explain the force produced and the energy expended by
muscle as a function of its velocity of shortening. To
explain these phenomena, we propose that the energy barrier
of the thermal ratchet changes as a function of load. A
load or velocity-dependency in the transition of the motor
from a weak to a strong binding state could produce this
effect. The thermal ratchet model for energy transduction
can also explain many of the observations of filament
translocation along motor-covered surfaces in the in vitro
motility assay. Furthermore, unlike the rotating
crossbridge model which predicts a large conformational
change in the motor, unidirectional motion and force
production with a thermal ratchet motor could be
accomplished through small structural alterations in the
motor head and the filament subunit. In general, models are
useful if they formulate a set of predictions that serve as
guides for future experimentation. First of all, it should
be instructive to examine more critically the contact
between motors and filaments and to determine the quantal
episodes of displacement and force. Furthermore, it will be
important to inspect the filament, in addition to the
motor, for conformational changes that occur throughout the
ATPase cycle. Along this line, the ATP hydrolysis reaction
should be reexamined to determine if a large number of
energy states of the motor protein and the filament occur
during the hydrolysis cycle. Furthermore, our model makes
predictions regarding the relationships between the energy
barrier height (related perhaps to motor-filament binding
affinity) and velocity or force. Whether the weak to strong
binding state transition is dependent upon load or velocity
is another unique prediction of our model that could be
experimentally probed. These are but a few of the
directions that one may pursue in examining the mechanism
of mechanochemical transduction, and it is hoped that this
review will stimulate efforts along these lines of
investigation. {\textcopyright}1990.},
author = {Vale, Ronald D and Oosawa, Fumio},
doi = {10.1016/0065-227X(90)90009-I},
issn = {0065-227X},
journal = {Adv. Biophys.},
month = {jan},
number = {C},
pages = {97--134},
pmid = {2150583},
publisher = {No longer published by Elsevier},
title = {{Protein motors and Maxwell's demons: Does mechanochemical transduction involve a thermal ratchet?}},
volume = {26},
year = {1990}
}
@article{10.1073/PNAS.2016830117,
abstract = {Mechanical tension along the length of axons, dendrites, and glial processes has been proposed as a major contributor to morphogenesis throughout the nervous system [D. C. Van Essen, Nature 385, 313–318 (1997)]. Tension-based morphogenesis (TBM) is a conceptually simple and general hypothesis based on physical forces that help shape all living things. Moreover, if each axon and dendrite strive to shorten while preserving connectivity, aggregate wiring length would remain low. TBM can explain key aspects of how the cerebral and cerebellar cortices remain thin, expand in surface area, and acquire their distinctive folds. This article reviews progress since 1997 relevant to TBM and other candidate morphogenetic mechanisms. At a cellular level, studies of diverse cell types in vitro and in vivo demonstrate that tension plays a major role in many developmental events. At a tissue level, I propose a differential expansion sandwich plus (DES+) revision to the original TBM model for cerebral cortical expansion and folding. It invokes tangential tension and “sulcal zipping” forces along the outer cortical margin as well as tension in the white matter core, together competing against radially biased tension in the cortical gray matter. Evidence for and against the DES+ model is discussed, and experiments are proposed to address key tenets of the DES+ model. For cerebellar cortex, a cerebellar multilayer sandwich (CMS) model is proposed that can account for many distinctive features, including its unique, accordion-like folding in the adult, and experiments are proposed to address its specific tenets.},
author = {van Essen, David C},
doi = {10.1073/PNAS.2016830117},
issn = {10916490},
journal = {Proc. Natl. Acad. Sci. U. S. A.},
keywords = {Biomechanics,Cerebellum,Cerebral cortex,Folding,Gyrification},
number = {52},
pages = {32868--32879},
pmid = {33323481},
publisher = {National Academy of Sciences},
title = {{A 2020 view of tension-based cortical morphogenesis}},
volume = {117},
year = {2020}
}
@incollection{welker1990,
abstract = {The most striking, interesting, yet poorly understood gross morphological features of the cerebral hemispheres in mammals are the diverse and complex arrangements of their cortical gyri and sulci (Fig. 1). Among mammals, the spinal cord and brain-stem nuclei are...},
author = {Welker, Wally},
booktitle = {Cereb. Cortex},
doi = {10.1007/978-1-4615-3824-0_1},
pages = {3--136},
publisher = {Springer, Boston, MA},
title = {{Why Does Cerebral Cortex Fissure and Fold?}},
url = {https://link.springer.com/chapter/10.1007/978-1-4615-3824-0{\_}1},
year = {1990}
}
@article{10.1115/1.3449883,
abstract = {A small needle-like probe has been developed for the determination of the thermal conductivity of either in-vitro or in-vivo tissue. This probe consists of a copper cylinder having a diameter of 1.5 mm and a length of 22.5 mm. Constantan and copper leads are attached to the center and top of the cylinder, respectively, and as a consequence the probe acts as a thermocouple. The distinguishing characteristic of this probe is that when it is suddenly embedded into a medium at a different temperature, the duration of its temperature-time response is such that it can be related to the thermal properties of the medium. This is accomplished by a match with an analytically determined response curve which accounts for metabolic heat generation, blood flow, and conductive effects. By nondimensionalizing the governing equations for the probe-tissue system, three nondimensional groups for time, temperature, and blood flow emerge. The results of a parametric study of these effects are presented in tabular form. Initially, the probe technique was used to determine the thermal conductivity of a 1 percent agar-water mixture and the results were within 5 percent of water. Subsequently, experimental thermal-conductivity data were obtained on the following in-vitro human organs: liver, kidney, heart, spleen, whole brain, brain gray matter, and brain white matter. In addition, density, specific-heat, and water-content measurements were also obtained on these organs. In-vivo conductivity data have recently been obtained for canine liver with and without blood flow. These data indicate that the in-vivo value without blood flow is approximately the same as the in-vitro value after the organ had been removed and refrigerated for 24 hr. Blood flow, if not considered, resulted in apparent conductivities which were 15 to 25 percent higher than that of the tissue. {\textcopyright}1972 by ASME.},
author = {Cooper, T E and Trezek, G J},
issn = {15288943},
journal = {J. Heat Transf.},
number = {2},
title = {{A probe technique for determining the thermal conductivity of tissue}},
url = {https://doi.org/10.1115/1.3449883},
volume = {94},
year = {1972}
}

